When and what to learn in a changing world

A decision-maker periodically acquires information about a changing state, controlling both the timing and content of updates. I characterize optimal policies using a decomposition of the dynamic problem into optimal stopping and static information acquisition. Eventually, information acquisition either stops or follows a simple cycle in which updates occur at regular intervals to restore prescribed levels of relative certainty. This enables precise analysis of long run dynamics across environments. As fixed costs of information vanish, belief changes become lumpy: it is optimal to either wait or acquire information so as to exactly confirm the current belief until rare news prompts a sudden change. The long run solution admits a closed-form characterization in terms of the "virtual flow payoff". I highlight an illustrative application to portfolio diversification.

==> Tikz/Tikz_Portfolio_Example/portfolio_example_1.csv <==
x,u,v,Gv,GvMinusKappa,rv,rGv,rGvMinusKappa,w,Cavw,CavwMinusKappa,thrs_v_pts,thrs_w_pts,targ_v_pts,targ_w_pts,thrs_axis_2p2_intervals,thrs_axis_0p24_intervals,targ_axis_2p2_intervals,targ_axis_0p24_intervals,thrs_axis_2p2_pts,thrs_axis_0p24_pts,targ_axis_2p2_pts,targ_axis_0p24_pts,beta,gamma
0.001,3.4947522501405546,0.3460669670462416,0.3460669670462416,0.3260669670462416,3.4606696704624165,3.4606696704624165,3.2606696704624163,0.2082081416644165,0.2082081416644165,0.1882081416644165,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0076979865771812,3.4597197504167254,0.3427071849836875,0.3427071849836875,0.3227071849836875,3.4270718498368753,3.4270718498368753,3.227071849836875,0.2469604834482993,0.2469604834482993,0.2269604834482994,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0143959731543624,3.4248877948259646,0.3393662553042819,0.3393662553042819,0.3193662553042818,3.3936625530428186,3.3936625530428186,3.1936625530428184,0.2572660096101971,0.2572660096101971,0.2372660096101971,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0210939597315436,3.390258671662255,0.3360444299590505,0.3360444299590505,0.3160444299590505,3.3604442995905055,3.3604442995905055,3.1604442995905053,0.2625250787748706,0.2625250787748706,0.2425250787748706,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0277919463087248,3.355830405037715,0.3327415769844727,0.3327415769844727,0.3127415769844727,3.327415769844727,3.327415769844727,3.1274157698447267,0.2655956385801895,0.2655956385801895,0.2455956385801895,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.034489932885906,3.3216048748398608,0.3294579520373011,0.3294579520373011,0.3094579520373011,3.294579520373011,3.294579520373011,3.094579520373011,0.2674129129974847,0.2674129129974847,0.2474129129974847,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0411879194630872,3.2875811624687414,0.3261935702925096,0.3261935702925096,0.3061935702925096,3.261935702925096,3.261935702925096,3.061935702925096,0.268426156435562,0.268426156435562,0.248426156435562,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0478859060402684,3.253759117697595,0.3229485646691412,0.3229485646691412,0.3029485646691411,3.229485646691412,3.229485646691412,3.0294856466914117,0.2688766558882656,0.2688766558882656,0.2488766558882656,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0545838926174496,3.2201389317118787,0.3197231572041797,0.319753608251516,0.299753608251516,3.1972315720417974,3.19753608251516,2.99753608251516,0.2689109682451996,0.2689414192925358,0.2489414192925358,nan,nan,0.3197231572041797,0.2689109682451996,nan,nan,2.2,0.24,nan,nan,2.2,0.24,0.0,1.0
0.0612818791946308,3.186720636797635,0.3165176394336589,0.3168333430993813,0.2968333430993813,3.16517639433659,3.168333430993813,2.968333430993813,0.2686257156268135,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.067979865771812,3.153504161133574,0.3133324084382193,0.3141856964886904,0.2941856964886904,3.1333240843821937,3.1418569648869044,2.941856964886904,0.2680881312420647,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.0746778523489932,3.1204892633254135,0.3101680170490197,0.3117623528789739,0.2917623528789739,3.1016801704901975,3.117623528789739,2.917623528789739,0.2673470834625817,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.0813758389261744,3.0876769053645123,0.3070253879235102,0.309528215391698,0.289528215391698,3.0702538792351017,3.09528215391698,2.89528215391698,0.266438591824348,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.0880738255033557,3.055066192958205,0.3039056182114643,0.3074549427181716,0.2874549427181715,3.0390561821146433,3.074549427181716,2.874549427181716,0.2653920947858285,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.0947718120805369,3.0226572575508044,0.3008104351827587,0.3055210698258062,0.2855210698258062,3.0081043518275874,3.0552106982580622,2.855210698258062,0.2642307846494883,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.1014697986577181,2.990449982418074,0.2977423029341603,0.3037092590622188,0.2837092590622188,2.9774230293416033,3.037092590622188,2.837092590622188,0.2629744631644773,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.1081677852348993,2.9584452080049233,0.2947050002823312,0.3020059148976629,0.2820059148976628,2.947050002823312,3.0200591489766286,2.8200591489766285,0.2616405046772041,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.1148657718120805,2.926642034438186,0.2917037767362723,0.3003990132916707,0.2803990132916706,2.917037767362723,3.003990132916707,2.8039901329167067,0.2602461827371374,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.1215637583892617,2.895040703904145,0.288746620082228,0.298879005295456,0.278879005295456,2.8874662008222804,2.98879005295456,2.78879005295456,0.2588090340793078,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.1282617449664429,2.8636411264545263,0.2858454032856852,0.2974377511988449,0.2774377511988449,2.858454032856852,2.9743775119884495,2.7743775119884493,0.257349071379376,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.1349597315436241,2.8324433049472795,0.2830179491615006,0.296068309028729,0.276068309028729,2.8301794916150063,2.9606830902872905,2.7606830902872903,0.2558910594253074,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.1416577181208053,2.8014479951216393,0.2802917937540361,0.2947649773503624,0.2747649773503624,2.8029179375403612,2.9476497735036244,2.7476497735036243,0.2544682356962094,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.0,1.0
0.1483557046979865,2.770740946338729,0.2777071491052392,0.2935221479813598,0.2735221479813598,2.7770714910523924,2.9352214798135985,2.7352214798135983,0.2531264204164152,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.00637547579355739,1.0
0.1550536912751677,2.741438771153026,0.2753056357850391,0.2923357938120065,0.2723357938120065,2.753056357850391,2.9233579381200654,2.723357938120065,0.2519112612655683,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.025108981277176142,1.0
0.1617516778523489,2.7137741806480853,0.2731039210921478,0.2912016663861694,0.2712016663861694,2.731039210921478,2.912016663861694,2.712016663861694,0.2508436739985142,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.04296784334948287,1.0
0.1684496644295302,2.6876301211280618,0.2711300154742384,0.2901163646425962,0.2701163646425962,2.711300154742384,2.901163646425963,2.7011636464259627,0.2499550701241779,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.06001912289058213,1.0
0.1751476510067114,2.6628991757703138,0.2694336752829262,0.2890768104229509,0.2690768104229509,2.6943367528292623,2.890768104229509,2.690768104229509,0.2492982841525111,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.07632337236171649,1.0
0.1818456375838926,2.639482877573671,0.2680992482906841,0.2880802297375766,0.2680802297375766,2.680992482906841,2.8808022973757663,2.680802297375766,0.2489604378456432,0.2689414192925358,0.2489414192925358,0.2680992482906841,0.2489604378456432,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,0.09193536818054698,1.0
0.1885436241610738,2.6172980457878747,0.2671243220953094,0.2871243220953094,0.2671243220953094,2.671243220953094,2.8712432209530943,2.671243220953094,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.1069048836637644,1.0
0.195241610738255,2.5962581844732413,0.2662066858241229,0.2862066858241229,0.2662066858241229,2.662066858241229,2.8620668582412288,2.662066858241229,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.12127708410606935,1.0
0.2019395973154362,2.5762932194374732,0.2653254133488235,0.2853254133488235,0.2653254133488235,2.653254133488235,2.8532541334882353,2.653254133488235,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.13509351825554936,1.0
0.2086375838926174,2.557337077241526,0.2644787298505547,0.2844787298505547,0.2644787298505547,2.644787298505547,2.844787298505547,2.644787298505547,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.14839201097657007,1.0
0.2153355704697986,2.5393281189581756,0.263664974498179,0.283664974498179,0.263664974498179,2.63664974498179,2.83664974498179,2.63664974498179,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.16120723158828487,1.0
0.2220335570469798,2.5222091773188686,0.2628826088737214,0.2828826088737214,0.2628826088737214,2.628826088737214,2.8288260887372143,2.628826088737214,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.1735710050436105,1.0
0.228731543624161,2.505932227633294,0.2621303796615244,0.2821303796615244,0.2621303796615244,2.621303796615244,2.8213037966152443,2.621303796615244,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.18551262594232792,1.0
0.2354295302013422,2.490448122685993,0.2614069703780606,0.2814069703780607,0.2614069703780606,2.6140697037806064,2.8140697037806066,2.6140697037806064,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.19705921191580453,1.0
0.2421275167785234,2.47571410489129,0.2607112481919282,0.2807112481919283,0.2607112481919282,2.6071124819192826,2.8071124819192828,2.6071124819192826,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.20823575440351091,1.0
0.2488255033557047,2.461691624936206,0.2600422152994351,0.2800422152994351,0.2600422152994351,2.600422152994351,2.800422152994351,2.600422152994351,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.21906536939361804,1.0
0.2555234899328858,2.448342439133013,0.2593988480166788,0.2793988480166788,0.2593988480166788,2.5939884801667885,2.7939884801667887,2.5939884801667885,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.22956944395310375,1.0
0.2622214765100671,2.435633429428788,0.2587802825751916,0.2787802825751916,0.2587802825751916,2.5878028257519157,2.787802825751916,2.5878028257519157,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.23976794645193786,1.0
0.2689194630872483,2.4235328132186895,0.2581856782978659,0.2781856782978659,0.2581856782978659,2.5818567829786594,2.7818567829786596,2.5818567829786594,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.24967945229510205,1.0
0.2756174496644295,2.412012785396291,0.2576143220949582,0.2776143220949583,0.2576143220949582,2.5761432209495827,2.776143220949583,2.5761432209495827,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.25932124443075105,1.0
0.2823154362416107,2.4010454797624243,0.2570654623947156,0.2770654623947157,0.2570654623947156,2.570654623947157,2.770654623947157,2.570654623947157,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.26870944524621093,1.0
0.2890134228187919,2.390606599525531,0.2565384731391604,0.2765384731391604,0.2565384731391604,2.5653847313916045,2.7653847313916047,2.5653847313916045,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.2778591036901468,1.0
0.2957114093959731,2.380672776641004,0.2560327297064397,0.2760327297064397,0.2560327297064397,2.5603272970643975,2.7603272970643977,2.5603272970643975,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.2867844346638562,1.0
0.3024093959731543,2.3712229554998,0.2555476824773652,0.2755476824773653,0.2555476824773652,2.555476824773653,2.7554768247736527,2.555476824773653,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.2954986888034574,1.0
0.3091073825503355,2.3622369608943767,0.2550827950446692,0.2750827950446692,0.2550827950446692,2.550827950446692,2.750827950446692,2.550827950446692,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.30401436231069073,1.0
0.3158053691275168,2.3536964447605,0.2546375847154421,0.2746375847154421,0.2546375847154421,2.546375847154421,2.7463758471544213,2.546375847154421,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.3123431496869161,1.0
0.3225033557046979,2.3455842538279996,0.254211596419127,0.274211596419127,0.254211596419127,2.54211596419127,2.74211596419127,2.54211596419127,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.3204961447686752,1.0
0.3292013422818792,2.3378843334289923,0.2538043999590564,0.2738043999590564,0.2538043999590564,2.538043999590564,2.7380439995905643,2.538043999590564,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.3284838266059083,1.0
0.3358993288590604,2.3305820629056293,0.2534156103648858,0.2734156103648858,0.2534156103648858,2.534156103648858,2.734156103648858,2.534156103648858,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.3363160853813761,1.0
0.3425973154362416,2.3236635678523188,0.2530448582020224,0.2730448582020224,0.2530448582020224,2.530448582020224,2.730448582020224,2.530448582020224,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.344002304670827,1.0
0.3492953020134228,2.31711577770566,0.2526917875943713,0.2726917875943713,0.2526917875943713,2.526917875943713,2.726917875943714,2.526917875943713,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.35155135294803147,1.0
0.355993288590604,2.310927148828967,0.2523560928892092,0.2723560928892092,0.2523560928892092,2.5235609288920924,2.723560928892093,2.5235609288920924,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.3589717176432227,1.0
0.3626912751677852,2.3050863694827393,0.2520374713172015,0.2720374713172015,0.2520374713172015,2.520374713172015,2.7203747131720153,2.520374713172015,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.3662714710469297,1.0
0.3693892617449664,2.299583168898963,0.2517356441277396,0.2717356441277396,0.2517356441277396,2.517356441277396,2.717356441277396,2.517356441277396,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.37345830575192657,1.0
0.3760872483221476,2.2944081086836072,0.251450354941683,0.271450354941683,0.251450354941683,2.51450354941683,2.714503549416831,2.51450354941683,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.38053956065356204,1.0
0.3827852348993288,2.289552266531776,0.2511813642129623,0.2711813642129623,0.2511813642129623,2.5118136421296233,2.7118136421296235,2.5118136421296233,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.3875222668023276,1.0
0.38948322147651,2.2850073896588152,0.2509284449353634,0.2709284449353634,0.2509284449353634,2.5092844493536344,2.7092844493536345,2.5092844493536344,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.3944132040717911,1.0
0.3961812080536913,2.2807660604688755,0.2506913991591183,0.2706913991591183,0.2506913991591183,2.5069139915911833,2.7069139915911835,2.5069139915911833,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.4012188616485204,1.0
0.4028791946308724,2.2768213131814,0.2504700358288763,0.2704700358288763,0.2504700358288763,2.5047003582887633,2.704700358288763,2.5047003582887633,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.40794549676435043,1.0
0.4095771812080537,2.27316663525252,0.25026417494106,0.2702641749410601,0.25026417494106,2.502641749410601,2.702641749410601,2.502641749410601,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.4145991213654248,1.0
0.4162751677852349,2.269796213812709,0.2500736578347568,0.2700736578347568,0.2500736578347568,2.5007365783475684,2.7007365783475685,2.5007365783475684,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.42118558892393776,1.0
0.4229731543624161,2.2667047290100677,0.2498983409135974,0.2698983409135974,0.2498983409135974,2.4989834091359744,2.698983409135974,2.4989834091359744,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.4277105514576492,1.0
0.4296711409395973,2.263887300772397,0.2497380858649359,0.269738085864936,0.2497380858649359,2.49738085864936,2.6973808586493595,2.49738085864936,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.43417950173190645,1.0
0.4363691275167785,2.261339487857527,0.249592773685253,0.2695927736852531,0.249592773685253,2.4959277368525306,2.6959277368525307,2.4959277368525306,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.4405977706281882,1.0
0.4430671140939597,2.2590574058743735,0.2494622954999208,0.2694622954999208,0.2494622954999208,2.4946229549992087,2.6946229549992085,2.4946229549992087,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.44697056828273596,1.0
0.4497651006711409,2.2570375014189072,0.2493465539565751,0.2693465539565751,0.2493465539565751,2.4934655395657517,2.6934655395657514,2.4934655395657517,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.4533029831203484,1.0
0.4564630872483221,2.255276713671994,0.2492454637637689,0.2692454637637689,0.2492454637637689,2.4924546376376893,2.692454637637689,2.4924546376376893,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.4596000142262361,1.0
0.4631610738255033,2.2537723441963338,0.2491589508526398,0.2691589508526398,0.2491589508526398,2.491589508526398,2.691589508526398,2.491589508526398,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.4658665520688575,1.0
0.4698590604026845,2.252522145752568,0.2490869521422914,0.2690869521422914,0.2490869521422914,2.490869521422914,2.690869521422914,2.490869521422914,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.4721074165824888,1.0
0.4765570469798657,2.2515242441294268,0.2490294154309366,0.2690294154309366,0.2490294154309366,2.490294154309366,2.690294154309367,2.490294154309366,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.47832736507841983,1.0
0.4832550335570469,2.2507771220577144,0.2489862991448727,0.2689862991448727,0.2489862991448727,2.489862991448727,2.6898629914487273,2.489862991448727,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.48453109101117015,1.0
0.4899530201342281,2.250279647185532,0.2489575721671598,0.2689575721671598,0.2489575721671598,2.4895757216715984,2.689575721671598,2.4895757216715984,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.4907232697668546,1.0
0.4966510067114094,2.250031076581487,0.2489432138430755,0.2689432138430755,0.2489432138430755,2.4894321384307547,2.689432138430755,2.4894321384307547,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.49690852533329266,1.0
0.5033489932885906,2.2500310765814873,0.2489432138430755,0.2689432138430755,0.2489432138430755,2.4894321384307547,2.689432138430755,2.4894321384307547,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5030914645559162,1.0
0.5100469798657717,2.250279647185532,0.2489575721671598,0.2689575721671598,0.2489575721671598,2.4895757216715984,2.689575721671598,2.4895757216715984,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5092767297543017,1.0
0.516744966442953,2.2507771220577144,0.2489862991448727,0.2689862991448727,0.2489862991448727,2.489862991448727,2.6898629914487273,2.489862991448727,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5154689025006052,1.0
0.5234429530201342,2.2515242441294263,0.2490294154309366,0.2690294154309366,0.2490294154309366,2.490294154309366,2.690294154309367,2.490294154309366,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.521672635372564,1.0
0.5301409395973155,2.2525221457525677,0.2490869521422914,0.2690869521422914,0.2490869521422914,2.490869521422914,2.690869521422914,2.490869521422914,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5278925772736381,1.0
0.5368389261744966,2.2537723441963338,0.2491589508526398,0.2691589508526398,0.2491589508526398,2.491589508526398,2.691589508526398,2.491589508526398,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5341334390709489,1.0
0.5435369127516778,2.255276713671994,0.2492454637637689,0.2692454637637689,0.2492454637637689,2.4924546376376893,2.692454637637689,2.4924546376376893,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5403999816958599,1.0
0.550234899328859,2.2570375014189077,0.2493465539565751,0.2693465539565751,0.2493465539565751,2.4934655395657517,2.6934655395657514,2.4934655395657517,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5466970101084501,1.0
0.5569328859060403,2.259057405874373,0.2494622954999208,0.2694622954999208,0.2494622954999208,2.4946229549992087,2.6946229549992085,2.4946229549992087,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5530294276389565,1.0
0.5636308724832214,2.261339487857527,0.249592773685253,0.2695927736852531,0.249592773685253,2.4959277368525306,2.6959277368525307,2.4959277368525306,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5594022257033117,1.0
0.5703288590604026,2.263887300772397,0.2497380858649359,0.269738085864936,0.2497380858649359,2.49738085864936,2.6973808586493595,2.49738085864936,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5658204970501597,1.0
0.5770268456375839,2.2667047290100677,0.2498983409135974,0.2698983409135974,0.2498983409135974,2.4989834091359744,2.698983409135974,2.4989834091359744,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5722894374822198,1.0
0.5837248322147651,2.269796213812709,0.2500736578347568,0.2700736578347568,0.2500736578347568,2.5007365783475684,2.7007365783475685,2.5007365783475684,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.578814403817626,1.0
0.5904228187919462,2.27316663525252,0.25026417494106,0.2702641749410601,0.25026417494106,2.502641749410601,2.702641749410601,2.502641749410601,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5854008665931435,1.0
0.5971208053691275,2.2768213131813995,0.2504700358288763,0.2704700358288763,0.2504700358288763,2.5047003582887633,2.704700358288763,2.5047003582887633,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5920544944288026,1.0
0.6038187919463087,2.2807660604688764,0.2506913991591183,0.2706913991591183,0.2506913991591183,2.5069139915911833,2.7069139915911835,2.5069139915911833,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.5987811330730521,1.0
0.61051677852349,2.2850073896588157,0.2509284449353634,0.2709284449353634,0.2509284449353634,2.5092844493536344,2.7092844493536345,2.5092844493536344,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.605586787732095,1.0
0.6172147651006711,2.2895522665317767,0.2511813642129623,0.2711813642129623,0.2511813642129623,2.5118136421296233,2.7118136421296235,2.5118136421296233,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.6124777282026277,1.0
0.6239127516778523,2.2944081086836072,0.251450354941683,0.271450354941683,0.251450354941683,2.51450354941683,2.714503549416831,2.51450354941683,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.6194604316222786,1.0
0.6306107382550336,2.2995831688989634,0.2517356441277396,0.2717356441277396,0.2517356441277396,2.517356441277396,2.717356441277396,2.517356441277396,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.6265416951262988,1.0
0.6373087248322148,2.3050863694827384,0.2520374713172015,0.2720374713172015,0.2520374713172015,2.520374713172015,2.7203747131720153,2.520374713172015,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.6337285247543001,1.0
0.6440067114093959,2.310927148828967,0.2523560928892092,0.2723560928892092,0.2523560928892092,2.5235609288920924,2.723560928892093,2.5235609288920924,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.6410282782707717,1.0
0.6507046979865772,2.317115777705661,0.2526917875943713,0.2726917875943713,0.2526917875943713,2.526917875943713,2.726917875943714,2.526917875943713,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.64844864150019,1.0
0.6574026845637584,2.323663567852319,0.2530448582020224,0.2730448582020224,0.2530448582020224,2.530448582020224,2.730448582020224,2.530448582020224,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.6559976940398947,1.0
0.6641006711409395,2.330582062905629,0.2534156103648858,0.2734156103648858,0.2534156103648858,2.534156103648858,2.734156103648858,2.534156103648858,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.6636839092071347,1.0
0.6707986577181207,2.3378843334289923,0.2538043999590564,0.2738043999590564,0.2538043999590564,2.538043999590564,2.7380439995905643,2.538043999590564,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.671516171380778,1.0
0.677496644295302,2.3455842538279996,0.254211596419127,0.274211596419127,0.254211596419127,2.54211596419127,2.74211596419127,2.54211596419127,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.6795038532762024,1.0
0.6841946308724832,2.3536964447605,0.2546375847154421,0.2746375847154421,0.2546375847154421,2.546375847154421,2.7463758471544213,2.546375847154421,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.6876568385725034,1.0
0.6908926174496643,2.3622369608943763,0.2550827950446691,0.2750827950446691,0.2550827950446691,2.550827950446691,2.7508279504466913,2.550827950446691,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.6959856400732134,1.0
0.6975906040268456,2.3712229554998,0.2555476824773652,0.2755476824773653,0.2555476824773652,2.555476824773653,2.7554768247736527,2.555476824773653,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.7045013025432926,1.0
0.7042885906040268,2.3806727766410045,0.2560327297064397,0.2760327297064397,0.2560327297064397,2.5603272970643975,2.7603272970643977,2.5603272970643975,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.7132155644044306,1.0
0.7109865771812081,2.3906065995255306,0.2565384731391604,0.2765384731391604,0.2565384731391604,2.5653847313916045,2.7653847313916047,2.5653847313916045,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.7221408884283336,1.0
0.7176845637583892,2.4010454797624243,0.2570654623947156,0.2770654623947157,0.2570654623947156,2.570654623947157,2.770654623947157,2.570654623947157,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.731290545727217,1.0
0.7243825503355704,2.4120127853962914,0.2576143220949582,0.2776143220949583,0.2576143220949582,2.5761432209495827,2.776143220949583,2.5761432209495827,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.7406787566174556,1.0
0.7310805369127517,2.4235328132186895,0.2581856782978659,0.2781856782978659,0.2581856782978659,2.5818567829786594,2.7818567829786596,2.5818567829786594,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.75032054061992,1.0
0.7377785234899329,2.435633429428788,0.2587802825751916,0.2787802825751916,0.2587802825751916,2.5878028257519157,2.787802825751916,2.5878028257519157,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.7602320464344225,1.0
0.744476510067114,2.4483424391330124,0.2593988480166788,0.2793988480166788,0.2593988480166788,2.5939884801667885,2.7939884801667887,2.5939884801667885,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.7704305603616876,1.0
0.7511744966442953,2.461691624936206,0.2600422152994351,0.2800422152994351,0.2600422152994351,2.600422152994351,2.800422152994351,2.600422152994351,0.2489414192925358,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.780934627805239,1.0
0.7578724832214765,2.4757141048912894,0.2607112481919282,0.2807112481919283,0.2607112481919282,2.6071124819192826,2.8071124819192828,2.6071124819192826,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.7917642407694052,1.0
0.7645704697986577,2.4904481226859927,0.2614069703780606,0.2814069703780607,0.2614069703780606,2.6140697037806064,2.8140697037806066,2.6140697037806064,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.8029407794515542,1.0
0.7712684563758389,2.5059322276332936,0.2621303796615244,0.2821303796615244,0.2621303796615244,2.621303796615244,2.8213037966152443,2.621303796615244,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.8144873741238193,1.0
0.7779664429530201,2.522209177318868,0.2628826088737214,0.2828826088737214,0.2628826088737214,2.628826088737214,2.8288260887372143,2.628826088737214,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.82642899200856,1.0
0.7846644295302013,2.539328118958175,0.263664974498179,0.283664974498179,0.263664974498179,2.63664974498179,2.83664974498179,2.63664974498179,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.8387927606847981,1.0
0.7913624161073826,2.557337077241526,0.2644787298505547,0.2844787298505547,0.2644787298505547,2.644787298505547,2.844787298505547,2.644787298505547,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.8516079878449413,1.0
0.7980604026845637,2.576293219437473,0.2653254133488235,0.2853254133488235,0.2653254133488235,2.653254133488235,2.8532541334882353,2.653254133488235,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.864906479079102,1.0
0.8047583892617449,2.596258184473241,0.2662066858241228,0.2862066858241228,0.2662066858241228,2.662066858241228,2.8620668582412283,2.662066858241228,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.8787229178309977,1.0
0.8114563758389262,2.6172980457878747,0.2671243220953094,0.2871243220953094,0.2671243220953094,2.671243220953094,2.8712432209530943,2.671243220953094,0.2489414192925357,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,nan,nan,0.8930951158787824,1.0
0.8181543624161074,2.6394828775736716,0.2680992482906841,0.2880802297375766,0.2680802297375766,2.680992482906841,2.8808022973757663,2.680802297375766,0.2489604378456432,0.2689414192925358,0.2489414192925358,0.2680992482906841,0.2489604378456432,nan,nan,nan,nan,2.2,0.24,2.2,0.24,nan,nan,0.908064626771831,1.0
0.8248523489932885,2.6628991757703133,0.2694336752829262,0.2890768104229508,0.2690768104229508,2.6943367528292623,2.8907681042295086,2.6907681042295084,0.2492982841525111,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.923676624475388,1.0
0.8315503355704698,2.6876301211280618,0.2711300154742384,0.2901163646425962,0.2701163646425962,2.711300154742384,2.901163646425963,2.7011636464259627,0.2499550701241779,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.9399808716913348,1.0
0.838248322147651,2.7137741806480853,0.2731039210921478,0.2912016663861693,0.2712016663861693,2.731039210921478,2.9120166638616936,2.712016663861694,0.2508436739985142,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.957032147846479,1.0
0.8449463087248322,2.741438771153026,0.275305635785039,0.2923357938120065,0.2723357938120065,2.75305635785039,2.9233579381200654,2.723357938120065,0.2519112612655683,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.9748910117923473,1.0
0.8516442953020134,2.770740946338729,0.2777071491052392,0.2935221479813598,0.2735221479813598,2.777071491052392,2.9352214798135985,2.7352214798135983,0.2531264204164151,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,0.9936245207872254,1.0
0.8583422818791946,2.8014479951216393,0.280291793754036,0.2947649773503624,0.2747649773503624,2.80291793754036,2.9476497735036244,2.7476497735036243,0.2544682356962093,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.8650402684563758,2.8324433049472795,0.2830179491615006,0.296068309028729,0.276068309028729,2.830179491615006,2.9606830902872905,2.7606830902872903,0.2558910594253073,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.871738255033557,2.863641126454525,0.2858454032856851,0.2974377511988449,0.2774377511988449,2.85845403285685,2.974377511988449,2.774377511988449,0.2573490713793759,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.8784362416107382,2.895040703904145,0.2887466200822279,0.2988790052954559,0.2788790052954559,2.8874662008222796,2.9887900529545597,2.7887900529545595,0.2588090340793078,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.8851342281879194,2.926642034438186,0.2917037767362722,0.3003990132916707,0.2803990132916706,2.9170377673627224,3.003990132916707,2.8039901329167067,0.2602461827371373,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.8918322147651007,2.958445208004923,0.2947050002823312,0.3020059148976628,0.2820059148976628,2.947050002823312,3.020059148976628,2.820059148976628,0.2616405046772041,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.8985302013422818,2.990449982418073,0.2977423029341602,0.3037092590622187,0.2837092590622187,2.977423029341603,3.0370925906221875,2.8370925906221873,0.2629744631644772,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.905228187919463,3.022657257550804,0.3008104351827587,0.3055210698258062,0.2855210698258062,3.008104351827587,3.0552106982580622,2.855210698258062,0.2642307846494882,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.9119261744966444,3.055066192958205,0.3039056182114643,0.3074549427181716,0.2874549427181715,3.039056182114643,3.074549427181716,2.874549427181716,0.2653920947858285,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.9186241610738256,3.087676905364512,0.3070253879235101,0.309528215391698,0.289528215391698,3.0702538792351013,3.09528215391698,2.89528215391698,0.2664385918243479,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.9253221476510066,3.120489263325413,0.3101680170490197,0.3117623528789738,0.2917623528789738,3.101680170490197,3.1176235287897387,2.9176235287897385,0.2673470834625816,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.932020134228188,3.1535041611335735,0.3133324084382193,0.3141856964886904,0.2941856964886904,3.1333240843821937,3.1418569648869044,2.941856964886904,0.2680881312420647,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.9387181208053692,3.1867206367976344,0.3165176394336589,0.3168333430993813,0.2968333430993813,3.16517639433659,3.168333430993813,2.968333430993813,0.2686257156268135,0.2689414192925358,0.2489414192925358,nan,nan,nan,nan,nan,nan,2.2,0.24,nan,nan,nan,nan,1.0,1.0
0.9454161073825504,3.2201389317118783,0.3197231572041797,0.3197536082515159,0.2997536082515159,3.1972315720417974,3.1975360825151595,2.9975360825151594,0.2689109682451995,0.2689414192925358,0.2489414192925358,nan,nan,0.3197231572041797,0.2689109682451995,nan,nan,2.2,0.24,nan,nan,2.2,0.24,1.0,1.0
0.9521140939597316,3.2537591176975944,0.322948564669141,0.322948564669141,0.302948564669141,3.2294856466914106,3.2294856466914106,3.0294856466914104,0.2688766558882656,0.2688766558882656,0.2488766558882656,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9588120805369128,3.287581162468741,0.3261935702925095,0.3261935702925095,0.3061935702925095,3.2619357029250957,3.2619357029250957,3.0619357029250955,0.268426156435562,0.268426156435562,0.248426156435562,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.965510067114094,3.3216048748398603,0.329457952037301,0.3294579520373011,0.3094579520373011,3.2945795203730106,3.294579520373011,3.094579520373011,0.2674129129974847,0.2674129129974847,0.2474129129974847,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9722080536912752,3.355830405037715,0.3327415769844727,0.3327415769844727,0.3127415769844727,3.327415769844727,3.327415769844727,3.1274157698447267,0.2655956385801895,0.2655956385801895,0.2455956385801895,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9789060402684564,3.390258671662255,0.3360444299590505,0.3360444299590505,0.3160444299590504,3.3604442995905046,3.3604442995905046,3.1604442995905044,0.2625250787748707,0.2625250787748707,0.2425250787748707,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9856040268456376,3.4248877948259637,0.3393662553042818,0.3393662553042818,0.3193662553042818,3.393662553042818,3.393662553042818,3.193662553042818,0.2572660096101972,0.2572660096101972,0.2372660096101972,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9923020134228188,3.4597197504167254,0.3427071849836876,0.3427071849836876,0.3227071849836875,3.4270718498368757,3.4270718498368757,3.2270718498368756,0.2469604834482995,0.2469604834482995,0.2269604834482995,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.999,3.4947522501405546,0.3460669670462417,0.3460669670462417,0.3260669670462416,3.460669670462417,3.460669670462417,3.2606696704624167,0.2082081416644165,0.2082081416644165,0.1882081416644165,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0


==> Tikz/Tikz_Portfolio_Example/portfolio_example_2.csv <==
x,u,v,Gv,GvMinusKappa,rv,rGv,rGvMinusKappa,w,Cavw,CavwMinusKappa,thrs_v_pts,thrs_w_pts,targ_v_pts,targ_w_pts,thrs_axis_0_intervals,thrs_axis_-0p02_intervals,targ_axis_0_intervals,targ_axis_-0p02_intervals,thrs_axis_0_pts,thrs_axis_-0p02_pts,targ_axis_0_pts,targ_axis_-0p02_pts,beta,gamma
0.001,0.9947522501405544,0.089764885882918,0.089764885882918,0.069764885882918,0.8976488588291807,0.8976488588291807,0.6976488588291806,-0.048093939498907,-0.048093939498907,-0.068093939498907,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0076979865771812,0.9597197504167256,0.0864051038203639,0.0864051038203639,0.0664051038203639,0.8640510382036393,0.8640510382036393,0.6640510382036392,-0.0093415977150241,-0.0093415977150241,-0.0293415977150241,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0143959731543624,0.9248877948259644,0.0830641741409582,0.0830641741409582,0.0630641741409582,0.8306417414095826,0.8306417414095826,0.6306417414095826,0.0009639284468735,0.0009639284468735,-0.0190360715531264,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0210939597315436,0.8902586716622553,0.0797423487957269,0.0797423487957269,0.0597423487957269,0.7974234879572695,0.7974234879572694,0.5974234879572694,0.006222997611547,0.006222997611547,-0.0137770023884529,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0277919463087248,0.8558304050377146,0.0764394958211491,0.0764394958211491,0.0564394958211491,0.7643949582114916,0.7643949582114915,0.5643949582114914,0.0092935574168659,0.0092935574168659,-0.010706442583134,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.034489932885906,0.8216048748398604,0.0731558708739775,0.0731558708739775,0.0531558708739775,0.7315587087397752,0.7315587087397752,0.5315587087397753,0.0111108318341611,0.0111108318341611,-0.0088891681658388,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0411879194630872,0.7875811624687412,0.0698914891291859,0.0698914891291859,0.0498914891291859,0.6989148912918596,0.6989148912918596,0.4989148912918595,0.0121240752722383,0.0121240752722383,-0.0078759247277616,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0478859060402684,0.753759117697595,0.0666464835058175,0.0666464835058175,0.0466464835058175,0.6664648350581752,0.6664648350581752,0.4664648350581751,0.0125745747249419,0.0125745747249419,-0.007425425275058,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0545838926174496,0.7201389317118784,0.0634210760408561,0.0634515270881923,0.0434515270881923,0.6342107604085612,0.6345152708819234,0.4345152708819234,0.0126088870818759,0.0126393381292121,-0.0073606618707878,nan,nan,0.0634210760408561,0.0126088870818759,nan,nan,0.0,-0.02,nan,nan,0.0,-0.02,0.0,1.0
0.0612818791946308,0.6867206367976346,0.0602155582703353,0.0605312619360576,0.0405312619360576,0.6021555827033532,0.6053126193605767,0.4053126193605766,0.0123236344634897,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.067979865771812,0.6535041611335739,0.0570303272748957,0.0578836153253668,0.0378836153253668,0.5703032727489571,0.578836153253668,0.378836153253668,0.011786050078741,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.0746778523489932,0.6204892633254137,0.0538659358856961,0.0554602717156502,0.0354602717156502,0.5386593588569613,0.5546027171565026,0.3546027171565025,0.011045002299258,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.0813758389261744,0.5876769053645121,0.0507233067601865,0.0532261342283743,0.0332261342283743,0.5072330676018658,0.5322613422837436,0.3322613422837436,0.0101365106610243,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.0880738255033557,0.555066192958205,0.0476035370481407,0.0511528615548479,0.0311528615548479,0.4760353704814075,0.5115286155484794,0.3115286155484794,0.0090900136225049,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.0947718120805369,0.5226572575508046,0.0445083540194351,0.0492189886624825,0.0292189886624825,0.4450835401943518,0.4921898866248259,0.2921898866248258,0.0079287034861647,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1014697986577181,0.4904499824180738,0.0414402217708367,0.0474071778988951,0.0274071778988951,0.4144022177083675,0.4740717789889512,0.2740717789889512,0.0066723820011537,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1081677852348993,0.458445208004923,0.0384029191190075,0.0457038337343392,0.0257038337343392,0.3840291911900758,0.4570383373433921,0.2570383373433921,0.0053384235138805,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1148657718120805,0.4266420344381858,0.0354016955729486,0.044096932128347,0.024096932128347,0.3540169557294867,0.4409693212834705,0.2409693212834705,0.0039441015738137,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1215637583892617,0.3950407039041452,0.0324445389189043,0.0425769241321323,0.0225769241321323,0.3244453891890433,0.4257692413213235,0.2257692413213235,0.0025069529159841,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1282617449664429,0.363641126454526,0.0295433221223614,0.0411356700355213,0.0211356700355213,0.2954332212236144,0.4113567003552131,0.2113567003552131,0.0010469902160522,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1349597315436241,0.3324433049472792,0.0267158679981768,0.0397662278654054,0.0197662278654054,0.2671586799817688,0.3976622786540541,0.1976622786540541,-0.0004110217380163,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1416577181208053,0.3014479951216393,0.0239897125907123,0.0384628961870388,0.0184628961870388,0.2398971259071237,0.384628961870388,0.184628961870388,-0.0018338454671142,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1483557046979865,0.2707409463387292,0.0214050679419155,0.0372200668180361,0.0172200668180361,0.2140506794191552,0.3722006681803616,0.1722006681803616,-0.0031756607469084,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.00637547579355739,1.0
0.1550536912751677,0.241438771153026,0.0190035546217153,0.0360337126486828,0.0160337126486828,0.1900355462171533,0.3603371264868285,0.1603371264868285,-0.0043908198977553,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.025108981277176142,1.0
0.1617516778523489,0.2137741806480851,0.0168018399288241,0.0348995852228457,0.0148995852228457,0.1680183992882411,0.3489958522284574,0.1489958522284574,-0.0054584071648094,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.04296784334948287,1.0
0.1684496644295302,0.1876301211280618,0.0148279343109147,0.0338142834792725,0.0138142834792725,0.148279343109147,0.3381428347927259,0.1381428347927259,-0.0063470110391457,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.06001912289058213,1.0
0.1751476510067114,0.1628991757703138,0.0131315941196025,0.0327747292596272,0.0127747292596272,0.1313159411960254,0.3277472925962723,0.1277472925962723,-0.0070037970108125,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.07632337236171649,1.0
0.1818456375838926,0.1394828775736713,0.0117971671273604,0.031778148574253,0.011778148574253,0.1179716712736047,0.3177814857425301,0.1177814857425301,-0.0073416433176804,0.0126393381292121,-0.0073606618707878,0.0117971671273604,-0.0073416433176804,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,0.09193536818054698,1.0
0.1885436241610738,0.1172980457878749,0.0108222409319857,0.0308222409319857,0.0108222409319857,0.1082224093198573,0.3082224093198574,0.1082224093198573,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.1069048836637644,1.0
0.195241610738255,0.0962581844732412,0.0099046046607992,0.0299046046607992,0.0099046046607992,0.0990460466079921,0.299046046607992,0.0990460466079921,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.12127708410606935,1.0
0.2019395973154362,0.0762932194374734,0.0090233321854999,0.0290233321854999,0.0090233321854999,0.090233321854999,0.2902333218549991,0.090233321854999,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.13509351825554936,1.0
0.2086375838926174,0.0573370772415259,0.008176648687231,0.028176648687231,0.008176648687231,0.0817664868723109,0.281766486872311,0.0817664868723109,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.14839201097657007,1.0
0.2153355704697986,0.0393281189581754,0.0073628933348553,0.0273628933348553,0.0073628933348553,0.0736289333485537,0.2736289333485537,0.0736289333485537,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.16120723158828487,1.0
0.2220335570469798,0.0222091773188684,0.0065805277103977,0.0265805277103977,0.0065805277103977,0.0658052771039779,0.2658052771039779,0.0658052771039779,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.1735710050436105,1.0
0.228731543624161,0.005932227633294,0.0058282984982007,0.0258282984982007,0.0058282984982007,0.0582829849820077,0.2582829849820077,0.0582829849820077,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.18551262594232792,1.0
0.2354295302013422,0.0,0.005104889214737,0.025104889214737,0.005104889214737,0.0510488921473703,0.2510488921473703,0.0510488921473703,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.19705921191580453,0.0
0.2421275167785234,0.0,0.0044091670286046,0.0244091670286046,0.0044091670286046,0.0440916702860463,0.2440916702860463,0.0440916702860463,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.20823575440351091,0.0
0.2488255033557047,0.0,0.0037401341361114,0.0237401341361114,0.0037401341361114,0.0374013413611146,0.2374013413611146,0.0374013413611146,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.21906536939361804,0.0
0.2555234899328858,0.0,0.0030967668533552,0.0230967668533552,0.0030967668533552,0.0309676685335521,0.2309676685335521,0.0309676685335521,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.22956944395310375,0.0
0.2622214765100671,0.0,0.0024782014118679,0.0224782014118679,0.0024782014118679,0.0247820141186797,0.2247820141186797,0.0247820141186797,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.23976794645193786,0.0
0.2689194630872483,0.0,0.0018835971345422,0.0218835971345422,0.0018835971345422,0.0188359713454228,0.2188359713454228,0.0188359713454228,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.24967945229510205,0.0
0.2756174496644295,0.0,0.0013122409316346,0.0213122409316346,0.0013122409316346,0.0131224093163463,0.2131224093163463,0.0131224093163463,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.25932124443075105,0.0
0.2823154362416107,0.0,0.000763381231392,0.020763381231392,0.000763381231392,0.0076338123139201,0.2076338123139202,0.0076338123139201,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.26870944524621093,0.0
0.2890134228187919,0.0,0.0002363919758368,0.0202363919758368,0.0002363919758368,0.0023639197583683,0.2023639197583683,0.0023639197583683,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,0.0002363919758368,-0.0073606618707878,nan,nan,0.0,-0.02,0.0,-0.02,0.0,-0.02,nan,nan,0.2778591036901468,0.0
0.2957114093959731,0.0,0.0,0.0197306485431161,-0.0002693514568838,0.0,0.1973064854311612,-0.0026935145688387,-0.0070913104139039,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.2867844346638562,0.0
0.3024093959731543,0.0,0.0,0.0192456013140416,-0.0007543986859583,0.0,0.1924560131404163,-0.0075439868595837,-0.0066062631848294,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.2954986888034574,0.0
0.3091073825503355,0.0,0.0,0.0187807138813455,-0.0012192861186544,0.0,0.1878071388134553,-0.0121928611865446,-0.0061413757521333,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.30401436231069073,0.0
0.3158053691275168,0.0,0.0,0.0183355035521185,-0.0016644964478814,0.0,0.183355035521185,-0.0166449644788149,-0.0056961654229063,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.3123431496869161,0.0
0.3225033557046979,0.0,0.0,0.0179095152558033,-0.0020904847441966,0.0,0.1790951525580339,-0.020904847441966,-0.0052701771265912,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.3204961447686752,0.0
0.3292013422818792,0.0,0.0,0.0175023187957327,-0.0024976812042672,0.0,0.1750231879573279,-0.024976812042672,-0.0048629806665206,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.3284838266059083,0.0
0.3358993288590604,0.0,0.0,0.0171135292015622,-0.0028864707984377,0.0,0.1711352920156221,-0.0288647079843779,-0.00447419107235,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.3363160853813761,0.0
0.3425973154362416,0.0,0.0,0.0167427770386987,-0.0032572229613012,0.0,0.1674277703869874,-0.0325722296130125,-0.0041034389094866,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.344002304670827,0.0
0.3492953020134228,0.0,0.0,0.0163897064310477,-0.0036102935689522,0.0,0.163897064310477,-0.0361029356895229,-0.0037503683018355,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.35155135294803147,0.0
0.355993288590604,0.0,0.0,0.0160540117258856,-0.0039459882741143,0.0,0.1605401172588562,-0.0394598827411438,-0.0034146735966734,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.3589717176432227,0.0
0.3626912751677852,0.0,0.0,0.0157353901538778,-0.0042646098461221,0.0,0.1573539015387788,-0.0426460984612211,-0.0030960520246657,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.3662714710469297,0.0
0.3693892617449664,0.0,0.0,0.0154335629644159,-0.004566437035584,0.0,0.1543356296441594,-0.0456643703558405,-0.0027942248352038,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.37345830575192657,0.0
0.3760872483221476,0.0,0.0,0.0151482737783594,-0.0048517262216405,0.0,0.1514827377835944,-0.0485172622164056,-0.0025089356491473,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.38053956065356204,0.0
0.3827852348993288,0.0,0.0,0.0148792830496386,-0.0051207169503613,0.0,0.1487928304963869,-0.051207169503613,-0.0022399449204265,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.3875222668023276,0.0
0.38948322147651,0.0,0.0,0.0146263637720397,-0.0053736362279602,0.0,0.1462636377203979,-0.0537363622796021,-0.0019870256428276,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.3944132040717911,0.0
0.3961812080536913,0.0,0.0,0.0143893179957946,-0.0056106820042053,0.0,0.1438931799579466,-0.0561068200420533,-0.0017499798665825,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.4012188616485204,0.0
0.4028791946308724,0.0,0.0,0.0141679546655526,-0.0058320453344473,0.0,0.1416795466555269,-0.058320453344473,-0.0015286165363405,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.40794549676435043,0.0
0.4095771812080537,0.0,0.0,0.0139620937777364,-0.0060379062222635,0.0,0.1396209377773643,-0.0603790622226356,-0.0013227556485243,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.4145991213654248,0.0
0.4162751677852349,0.0,0.0,0.0137715766714332,-0.0062284233285667,0.0,0.137715766714332,-0.0622842332856679,-0.001132238542221,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.42118558892393776,0.0
0.4229731543624161,0.0,0.0,0.0135962597502738,-0.0064037402497261,0.0,0.135962597502738,-0.0640374024972619,-0.0009569216210616,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.4277105514576492,0.0
0.4296711409395973,0.0,0.0,0.0134360047016123,-0.0065639952983876,0.0,0.134360047016123,-0.0656399529838769,-0.0007966665724001,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.43417950173190645,0.0
0.4363691275167785,0.0,0.0,0.0132906925219294,-0.0067093074780705,0.0,0.1329069252192942,-0.0670930747807058,-0.0006513543927172,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.4405977706281882,0.0
0.4430671140939597,0.0,0.0,0.0131602143365971,-0.0068397856634028,0.0,0.1316021433659718,-0.0683978566340281,-0.000520876207385,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.44697056828273596,0.0
0.4497651006711409,0.0,0.0,0.0130444727932514,-0.0069555272067485,0.0,0.1304447279325148,-0.0695552720674851,-0.0004051346640393,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.4533029831203484,0.0
0.4564630872483221,0.0,0.0,0.0129433826004452,-0.0070566173995547,0.0,0.1294338260044522,-0.0705661739955477,-0.000304044471233,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.4596000142262361,0.0
0.4631610738255033,0.0,0.0,0.0128568696893161,-0.0071431303106838,0.0,0.1285686968931613,-0.0714313031068386,-0.000217531560104,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.4658665520688575,0.0
0.4698590604026845,0.0,0.0,0.0127848709789677,-0.0072151290210322,0.0,0.1278487097896773,-0.0721512902103226,-0.0001455328497556,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.4721074165824888,0.0
0.4765570469798657,0.0,0.0,0.0127273342676129,-0.007272665732387,0.0,0.1272733426761296,-0.0727266573238703,-8.799613840083703e-05,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.47832736507841983,0.0
0.4832550335570469,0.0,0.0,0.012684217981549,-0.0073157820184509,0.0,0.1268421798154904,-0.0731578201845095,-4.4879852336912314e-05,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.48453109101117015,0.0
0.4899530201342281,0.0,0.0,0.0126554910038361,-0.0073445089961638,0.0,0.1265549100383617,-0.0734450899616382,-1.615287462404058e-05,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.4907232697668546,0.0
0.4966510067114094,0.0,0.0,0.0126411326797518,-0.0073588673202481,0.0,0.1264113267975182,-0.0735886732024817,-1.7945505396928115e-06,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.49690852533329266,0.0
0.5033489932885906,0.0,0.0,0.0126411326797518,-0.0073588673202481,0.0,0.1264113267975182,-0.0735886732024817,-1.79455053969341e-06,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5030914645559162,0.0
0.5100469798657717,0.0,0.0,0.0126554910038361,-0.0073445089961638,0.0,0.1265549100383617,-0.0734450899616382,-1.61528746240401e-05,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5092767297543017,0.0
0.516744966442953,0.0,0.0,0.012684217981549,-0.0073157820184509,0.0,0.1268421798154904,-0.0731578201845095,-4.4879852336913256e-05,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5154689025006052,0.0
0.5234429530201342,0.0,0.0,0.0127273342676129,-0.007272665732387,0.0,0.1272733426761296,-0.0727266573238703,-8.799613840083688e-05,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.521672635372564,0.0
0.5301409395973155,0.0,0.0,0.0127848709789677,-0.0072151290210322,0.0,0.1278487097896773,-0.0721512902103226,-0.0001455328497556,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5278925772736381,0.0
0.5368389261744966,0.0,0.0,0.0128568696893161,-0.0071431303106838,0.0,0.1285686968931613,-0.0714313031068386,-0.000217531560104,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5341334390709489,0.0
0.5435369127516778,0.0,0.0,0.0129433826004452,-0.0070566173995547,0.0,0.1294338260044522,-0.0705661739955477,-0.000304044471233,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5403999816958599,0.0
0.550234899328859,0.0,0.0,0.0130444727932514,-0.0069555272067485,0.0,0.1304447279325148,-0.0695552720674852,-0.0004051346640393,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5466970101084501,0.0
0.5569328859060403,0.0,0.0,0.0131602143365971,-0.0068397856634028,0.0,0.1316021433659718,-0.0683978566340281,-0.000520876207385,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5530294276389565,0.0
0.5636308724832214,0.0,0.0,0.0132906925219294,-0.0067093074780705,0.0,0.1329069252192941,-0.0670930747807058,-0.0006513543927172,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5594022257033117,0.0
0.5703288590604026,0.0,0.0,0.0134360047016123,-0.0065639952983877,0.0,0.134360047016123,-0.065639952983877,-0.0007966665724001,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5658204970501597,0.0
0.5770268456375839,0.0,0.0,0.0135962597502738,-0.0064037402497261,0.0,0.135962597502738,-0.0640374024972619,-0.0009569216210616,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5722894374822198,0.0
0.5837248322147651,0.0,0.0,0.0137715766714332,-0.0062284233285667,0.0,0.137715766714332,-0.0622842332856679,-0.001132238542221,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.578814403817626,0.0
0.5904228187919462,0.0,0.0,0.0139620937777364,-0.0060379062222635,0.0,0.1396209377773643,-0.0603790622226356,-0.0013227556485243,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5854008665931435,0.0
0.5971208053691275,0.0,0.0,0.0141679546655526,-0.0058320453344473,0.0,0.1416795466555268,-0.0583204533444731,-0.0015286165363405,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5920544944288026,0.0
0.6038187919463087,0.0,0.0,0.0143893179957946,-0.0056106820042053,0.0,0.1438931799579466,-0.0561068200420533,-0.0017499798665825,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.5987811330730521,0.0
0.61051677852349,0.0,0.0,0.0146263637720397,-0.0053736362279602,0.0,0.1462636377203978,-0.0537363622796021,-0.0019870256428276,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.605586787732095,0.0
0.6172147651006711,0.0,0.0,0.0148792830496386,-0.0051207169503613,0.0,0.1487928304963868,-0.0512071695036131,-0.0022399449204265,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.6124777282026277,0.0
0.6239127516778523,0.0,0.0,0.0151482737783594,-0.0048517262216405,0.0,0.1514827377835942,-0.0485172622164057,-0.0025089356491473,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.6194604316222786,0.0
0.6306107382550336,0.0,0.0,0.0154335629644159,-0.004566437035584,0.0,0.1543356296441593,-0.0456643703558406,-0.0027942248352038,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.6265416951262988,0.0
0.6373087248322148,0.0,0.0,0.0157353901538778,-0.0042646098461221,0.0,0.1573539015387787,-0.0426460984612212,-0.0030960520246657,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.6337285247543001,0.0
0.6440067114093959,0.0,0.0,0.0160540117258856,-0.0039459882741143,0.0,0.160540117258856,-0.0394598827411439,-0.0034146735966734,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.6410282782707717,0.0
0.6507046979865772,0.0,0.0,0.0163897064310476,-0.0036102935689523,0.0,0.1638970643104769,-0.036102935689523,-0.0037503683018355,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.64844864150019,0.0
0.6574026845637584,0.0,0.0,0.0167427770386987,-0.0032572229613012,0.0,0.1674277703869873,-0.0325722296130126,-0.0041034389094866,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.6559976940398947,0.0
0.6641006711409395,0.0,0.0,0.0171135292015621,-0.0028864707984378,0.0,0.1711352920156219,-0.028864707984378,-0.00447419107235,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.6636839092071347,0.0
0.6707986577181207,0.0,0.0,0.0175023187957327,-0.0024976812042672,0.0,0.1750231879573278,-0.0249768120426721,-0.0048629806665206,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.671516171380778,0.0
0.677496644295302,0.0,0.0,0.0179095152558033,-0.0020904847441966,0.0,0.1790951525580338,-0.0209048474419661,-0.0052701771265912,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.6795038532762024,0.0
0.6841946308724832,0.0,0.0,0.0183355035521184,-0.0016644964478815,0.0,0.1833550355211849,-0.016644964478815,-0.0056961654229063,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.6876568385725034,0.0
0.6908926174496643,0.0,0.0,0.0187807138813455,-0.0012192861186544,0.0,0.1878071388134551,-0.0121928611865448,-0.0061413757521333,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.6959856400732134,0.0
0.6975906040268456,0.0,0.0,0.0192456013140416,-0.0007543986859583,0.0,0.1924560131404161,-0.0075439868595838,-0.0066062631848294,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.7045013025432926,0.0
0.7042885906040268,0.0,0.0,0.0197306485431161,-0.0002693514568838,0.0,0.1973064854311611,-0.0026935145688388,-0.0070913104139039,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.7132155644044306,0.0
0.7109865771812081,0.0,0.0002363919758368,0.0202363919758368,0.0002363919758368,0.0023639197583682,0.2023639197583682,0.0023639197583682,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,0.0002363919758368,-0.0073606618707878,nan,nan,0.0,-0.02,0.0,-0.02,0.0,-0.02,nan,nan,0.7221408884283336,0.0
0.7176845637583892,0.0,0.0007633812313919,0.0207633812313919,0.0007633812313919,0.0076338123139199,0.2076338123139199,0.0076338123139199,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.731290545727217,0.0
0.7243825503355704,0.0,0.0013122409316346,0.0213122409316346,0.0013122409316346,0.0131224093163462,0.2131224093163461,0.0131224093163462,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7406787566174556,0.0
0.7310805369127517,0.0,0.0018835971345422,0.0218835971345422,0.0018835971345422,0.0188359713454227,0.2188359713454227,0.0188359713454227,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.75032054061992,0.0
0.7377785234899329,0.0,0.0024782014118679,0.0224782014118679,0.0024782014118679,0.0247820141186796,0.2247820141186796,0.0247820141186796,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7602320464344225,0.0
0.744476510067114,0.0,0.0030967668533551,0.0230967668533551,0.0030967668533551,0.0309676685335519,0.2309676685335519,0.0309676685335519,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7704305603616876,0.0
0.7511744966442953,0.0,0.0037401341361114,0.0237401341361114,0.0037401341361114,0.0374013413611144,0.2374013413611144,0.0374013413611144,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.780934627805239,0.0
0.7578724832214765,0.0,0.0044091670286046,0.0244091670286046,0.0044091670286046,0.0440916702860462,0.2440916702860462,0.0440916702860462,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7917642407694052,0.0
0.7645704697986577,0.0,0.005104889214737,0.025104889214737,0.005104889214737,0.0510488921473702,0.2510488921473702,0.0510488921473702,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8029407794515542,0.0
0.7712684563758389,0.0059322276332936,0.0058282984982007,0.0258282984982007,0.0058282984982007,0.0582829849820075,0.2582829849820075,0.0582829849820075,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8144873741238193,1.0
0.7779664429530201,0.0222091773188681,0.0065805277103977,0.0265805277103977,0.0065805277103977,0.0658052771039777,0.2658052771039777,0.0658052771039777,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.82642899200856,1.0
0.7846644295302013,0.0393281189581753,0.0073628933348553,0.0273628933348553,0.0073628933348553,0.0736289333485535,0.2736289333485536,0.0736289333485535,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8387927606847981,1.0
0.7913624161073826,0.0573370772415262,0.008176648687231,0.028176648687231,0.008176648687231,0.0817664868723108,0.2817664868723108,0.0817664868723108,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8516079878449413,1.0
0.7980604026845637,0.0762932194374728,0.0090233321854998,0.0290233321854998,0.0090233321854998,0.0902333218549988,0.2902333218549988,0.0902333218549988,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.864906479079102,1.0
0.8047583892617449,0.0962581844732408,0.0099046046607991,0.0299046046607991,0.0099046046607991,0.0990460466079918,0.2990460466079919,0.0990460466079918,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8787229178309977,1.0
0.8114563758389262,0.1172980457878746,0.0108222409319857,0.0308222409319857,0.0108222409319857,0.1082224093198571,0.3082224093198571,0.1082224093198571,-0.0073606618707878,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8930951158787824,1.0
0.8181543624161074,0.1394828775736717,0.0117971671273604,0.031778148574253,0.011778148574253,0.1179716712736046,0.31778148574253,0.11778148574253,-0.0073416433176804,0.0126393381292121,-0.0073606618707878,0.0117971671273604,-0.0073416433176804,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,0.908064626771831,1.0
0.8248523489932885,0.1628991757703133,0.0131315941196025,0.0327747292596272,0.0127747292596272,0.1313159411960251,0.3277472925962721,0.127747292596272,-0.0070037970108125,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.923676624475388,1.0
0.8315503355704698,0.1876301211280615,0.0148279343109146,0.0338142834792725,0.0138142834792725,0.1482793431091469,0.3381428347927257,0.1381428347927257,-0.0063470110391457,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.9399808716913348,1.0
0.838248322147651,0.2137741806480854,0.016801839928824,0.0348995852228457,0.0148995852228457,0.1680183992882409,0.3489958522284572,0.1489958522284571,-0.0054584071648095,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.957032147846479,1.0
0.8449463087248322,0.2414387711530259,0.0190035546217153,0.0360337126486828,0.0160337126486828,0.1900355462171533,0.3603371264868283,0.1603371264868283,-0.0043908198977553,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.9748910117923473,1.0
0.8516442953020134,0.270740946338729,0.0214050679419154,0.0372200668180361,0.0172200668180361,0.2140506794191547,0.3722006681803612,0.1722006681803612,-0.0031756607469085,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.9936245207872254,1.0
0.8583422818791946,0.3014479951216392,0.0239897125907123,0.0384628961870387,0.0184628961870387,0.2398971259071233,0.3846289618703877,0.1846289618703877,-0.0018338454671143,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.8650402684563758,0.3324433049472793,0.0267158679981768,0.0397662278654053,0.0197662278654053,0.2671586799817686,0.3976622786540539,0.1976622786540538,-0.0004110217380164,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.871738255033557,0.363641126454525,0.0295433221223613,0.0411356700355212,0.0211356700355212,0.2954332212236137,0.4113567003552127,0.2113567003552127,0.0010469902160522,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.8784362416107382,0.3950407039041448,0.0324445389189042,0.0425769241321323,0.0225769241321323,0.3244453891890428,0.4257692413213232,0.2257692413213231,0.002506952915984,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.8851342281879194,0.4266420344381856,0.0354016955729486,0.044096932128347,0.024096932128347,0.3540169557294865,0.4409693212834703,0.2409693212834702,0.0039441015738137,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.8918322147651007,0.4584452080049228,0.0384029191190075,0.0457038337343391,0.0257038337343391,0.3840291911900759,0.4570383373433918,0.2570383373433919,0.0053384235138805,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.8985302013422818,0.4904499824180731,0.0414402217708367,0.047407177898895,0.027407177898895,0.414402217708367,0.4740717789889507,0.2740717789889507,0.0066723820011537,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.905228187919463,0.5226572575508039,0.0445083540194351,0.0492189886624825,0.0292189886624825,0.4450835401943514,0.4921898866248254,0.2921898866248254,0.0079287034861647,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9119261744966444,0.5550661929582049,0.0476035370481407,0.0511528615548479,0.0311528615548479,0.4760353704814075,0.5115286155484791,0.3115286155484791,0.0090900136225049,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9186241610738256,0.5876769053645119,0.0507233067601865,0.0532261342283743,0.0332261342283743,0.5072330676018658,0.5322613422837432,0.3322613422837433,0.0101365106610243,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9253221476510066,0.6204892633254131,0.053865935885696,0.0554602717156501,0.0354602717156501,0.5386593588569608,0.5546027171565018,0.3546027171565019,0.011045002299258,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.932020134228188,0.6535041611335736,0.0570303272748956,0.0578836153253667,0.0378836153253667,0.5703032727489569,0.5788361532536677,0.3788361532536676,0.011786050078741,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9387181208053692,0.6867206367976343,0.0602155582703353,0.0605312619360576,0.0405312619360576,0.602155582703353,0.6053126193605763,0.4053126193605763,0.0123236344634897,0.0126393381292121,-0.0073606618707878,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9454161073825504,0.7201389317118784,0.063421076040856,0.0634515270881923,0.0434515270881923,0.634210760408561,0.634515270881923,0.434515270881923,0.0126088870818758,0.0126393381292121,-0.0073606618707878,nan,nan,0.063421076040856,0.0126088870818758,nan,nan,0.0,-0.02,nan,nan,0.0,-0.02,1.0,1.0
0.9521140939597316,0.7537591176975944,0.0666464835058174,0.0666464835058174,0.0466464835058174,0.6664648350581747,0.6664648350581747,0.4664648350581746,0.0125745747249419,0.0125745747249419,-0.007425425275058,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9588120805369128,0.7875811624687412,0.0698914891291859,0.0698914891291859,0.0498914891291859,0.6989148912918595,0.6989148912918592,0.4989148912918593,0.0121240752722384,0.0121240752722384,-0.0078759247277615,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.965510067114094,0.8216048748398602,0.0731558708739775,0.0731558708739775,0.0531558708739775,0.7315587087397751,0.7315587087397751,0.5315587087397751,0.0111108318341611,0.0111108318341611,-0.0088891681658388,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9722080536912752,0.8558304050377149,0.0764394958211491,0.0764394958211491,0.0564394958211491,0.7643949582114917,0.7643949582114917,0.5643949582114917,0.0092935574168659,0.0092935574168659,-0.010706442583134,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9789060402684564,0.8902586716622549,0.0797423487957269,0.0797423487957269,0.0597423487957269,0.797423487957269,0.797423487957269,0.5974234879572691,0.006222997611547,0.006222997611547,-0.0137770023884529,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9856040268456376,0.924887794825964,0.0830641741409582,0.0830641741409582,0.0630641741409582,0.8306417414095825,0.8306417414095825,0.6306417414095824,0.0009639284468736,0.0009639284468736,-0.0190360715531263,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9923020134228188,0.9597197504167256,0.0864051038203639,0.0864051038203639,0.0664051038203639,0.8640510382036393,0.8640510382036393,0.6640510382036392,-0.009341597715024,-0.009341597715024,-0.029341597715024,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.999,0.9947522501405546,0.089764885882918,0.089764885882918,0.069764885882918,0.8976488588291807,0.8976488588291807,0.6976488588291806,-0.048093939498907,-0.048093939498907,-0.068093939498907,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0


==> Tikz/Tikz_Portfolio_Example/portfolio_example_3.csv <==
x,u,v,Gv,GvMinusKappa,rv,rGv,rGvMinusKappa,w,Cavw,CavwMinusKappa,thrs_v_pts,thrs_w_pts,targ_v_pts,targ_w_pts,thrs_axis_0p0_intervals,thrs_axis_-0p02_intervals,targ_axis_0p0_intervals,targ_axis_-0p02_intervals,thrs_axis_0p0_pts,thrs_axis_-0p02_pts,targ_axis_0p0_pts,targ_axis_-0p02_pts,beta,gamma
0.001,0.9965010000624692,0.0939598539529034,0.0939598539529034,0.0739598539529034,0.9395985395290344,0.9395985395290344,0.7395985395290344,-0.0438989714289216,-0.0438989714289216,-0.0638989714289216,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0076979865771812,0.9731166825118334,0.0917025516205077,0.0917025516205077,0.0717025516205077,0.9170255162050778,0.9170255162050778,0.7170255162050777,-0.0040441499148803,-0.0040441499148803,-0.0240441499148803,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0143959731543624,0.949821495687006,0.0894535826648989,0.0894535826648989,0.0694535826648989,0.894535826648989,0.894535826648989,0.6945358266489889,0.0073533369708141,0.0073533369708141,-0.0126466630291858,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0210939597315436,0.9266164566075348,0.0872130423863599,0.0872130423863599,0.0672130423863599,0.8721304238635992,0.8721304238635992,0.6721304238635992,0.01369369120218,0.01369369120218,-0.0063063087978199,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0277919463087248,0.9035006871010276,0.0849808507633244,0.0849808507633244,0.0649808507633244,0.8498085076332449,0.8498085076332449,0.6498085076332448,0.0178349123590412,0.0178349123590412,-0.0021650876409587,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.034489932885906,0.8804750226730477,0.0827570900022729,0.0827570900022729,0.0627570900022729,0.8275709000227294,0.8275709000227294,0.6275709000227293,0.0207120509624565,0.0207120509624565,0.0007120509624565,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0411879194630872,0.8575390550569497,0.0805417249009148,0.0805417249009148,0.0605417249009147,0.805417249009148,0.805417249009148,0.605417249009148,0.0227743110439672,0.0227743110439672,0.0027743110439672,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0478859060402684,0.8346927174852847,0.0783347557959208,0.0783347557959208,0.0583347557959208,0.7833475579592081,0.7833475579592081,0.5833475579592081,0.0242628470150452,0.0242628470150452,0.0042628470150452,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0545838926174496,0.8119360949293657,0.0761361987532169,0.0761361987532169,0.0561361987532169,0.7613619875321691,0.7613619875321691,0.5613619875321691,0.0253240097942367,0.0253240097942367,0.0053240097942367,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0612818791946308,0.789269201738546,0.0739460672217519,0.0739460672217519,0.0539460672217519,0.7394606722175192,0.7394606722175192,0.5394606722175193,0.0260541434149063,0.0260541434149063,0.0060541434149063,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.067979865771812,0.766692005992252,0.0717643739091071,0.0717643739091071,0.0517643739091071,0.7176437390910712,0.7176437390910712,0.5176437390910712,0.0265200967129524,0.0265200967129524,0.0065200967129524,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0,1.0
0.0746778523489932,0.744204400404136,0.0695911328388637,0.0695925465599571,0.0495925465599571,0.6959113283886371,0.6959254655995717,0.4959254655995717,0.0267701992524256,0.026771612973519,0.006771612973519,nan,nan,0.0695911328388637,0.0267701992524256,nan,nan,nan,nan,nan,nan,0.0,-0.02,0.0,1.0
0.0813758389261744,0.7218068125259128,0.0674264156640518,0.0675342852063774,0.0475342852063774,0.6742641566405182,0.675342852063774,0.475342852063774,0.0268396195648896,0.0269474891072151,0.0069474891072151,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.0880738255033557,0.699498844894176,0.0652702353729317,0.0656368886665471,0.0456368886665471,0.6527023537293173,0.6563688866654711,0.4563688866654711,0.0267567119472959,0.0271233652409113,0.0071233652409113,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.0947718120805369,0.6772805559286199,0.0631226667319396,0.0638788919078778,0.0438788919078778,0.6312266673193967,0.6387889190787789,0.4387889190787788,0.0265430161986692,0.0272992413746074,0.0072992413746074,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1014697986577181,0.6551518937518063,0.0609838034611078,0.0622429572779865,0.0422429572779865,0.6098380346110788,0.6224295727798655,0.4224295727798655,0.0262159636914249,0.0274751175083035,0.0074751175083035,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1081677852348993,0.6331132318948055,0.0588538301037374,0.0607154892471267,0.0407154892471267,0.5885383010373746,0.6071548924712679,0.4071548924712678,0.0257893344986103,0.0276509936419997,0.0076509936419997,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1148657718120805,0.6111641704139884,0.0567329268762033,0.0592844637748307,0.0392844637748307,0.5673292687620332,0.5928446377483075,0.3928446377483074,0.0252753328770684,0.0278268697756958,0.0078268697756958,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1215637583892617,0.5893048169477035,0.0546214235167764,0.0579403319123121,0.0379403319123121,0.5462142351677644,0.5794033191231218,0.3794033191231217,0.0246838375138562,0.0280027459093919,0.0080027459093919,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1282617449664429,0.5675351315189391,0.0525197993102563,0.0566749539493972,0.0366749539493972,0.525197993102564,0.5667495394939727,0.3667495394939727,0.0240234674039472,0.028178622043088,0.008178622043088,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1349597315436241,0.5458551153978961,0.0504287732020548,0.0554813879129775,0.0354813879129775,0.5042877320205487,0.5548138791297751,0.354813879129775,0.0233018834658615,0.0283544981767842,0.0083544981767842,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1416577181208053,0.5242651044686781,0.0483494892878127,0.054353932368307,0.034353932368307,0.4834948928781269,0.5435393236830701,0.3435393236830702,0.022525931229986,0.0285303743104803,0.0085303743104803,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1483557046979865,0.5027644659691465,0.0462835263823616,0.0532869791330005,0.0332869791330005,0.4628352638236169,0.5328697913300051,0.332869791330005,0.0217027976935376,0.0287062504441764,0.0087062504441764,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1550536912751677,0.4813538970576576,0.0442335740800008,0.0522765010973433,0.0322765010973433,0.4423357408000086,0.5227650109734333,0.3227650109734332,0.0208391995605301,0.0288821265778726,0.0088821265778726,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1617516778523489,0.4600329204786939,0.042203542277194,0.0513182498052023,0.0313182498052023,0.4220354227719408,0.5131824980520234,0.3131824980520234,0.0199432951835604,0.0290580027115687,0.0090580027115687,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1684496644295302,0.4388016433936313,0.0401996931722929,0.0504088241953253,0.0304088241953253,0.4019969317229291,0.5040882419532532,0.3040882419532532,0.0190247478222324,0.0292338788452648,0.0092338788452648,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1751476510067114,0.4176600742791155,0.0382318784435972,0.0495451461093761,0.0295451461093761,0.3823187844359722,0.495451461093761,0.2954514610937609,0.0180964873131821,0.029409754978961,0.0094097549789609,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1818456375838926,0.3966081278443642,0.0363157320793886,0.048724441557698,0.028724441557698,0.3631573207938866,0.48724441557698,0.2872444155769801,0.0171769216343477,0.0295856311126571,0.0095856311126571,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.0,1.0
0.1885436241610738,0.3759026943740877,0.034474403299829,0.0479444100491268,0.0279444100491268,0.3447440329982904,0.4794441004912686,0.2794441004912685,0.0162915004970554,0.0297615072463532,0.0097615072463532,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.010355950943195273,1.0
0.195241610738255,0.3561249105021019,0.0327165662500362,0.0472026499116364,0.0272026499116364,0.3271656625003626,0.4720264991163646,0.2720264991163646,0.0154512997184491,0.0299373833800493,0.0099373833800493,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.023649235715566246,1.0
0.2019395973154362,0.3372458846742004,0.0310405082528436,0.0464972535700332,0.0264972535700332,0.3104050825284368,0.4649725357003328,0.2649725357003328,0.0146565141965559,0.0301132595137455,0.0101132595137455,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.03644185585231009,1.0
0.2086375838926174,0.3192115063996287,0.0294462587258694,0.0458264462054606,0.0258264462054606,0.2944625872586943,0.458264462054606,0.258264462054606,0.0139089481678504,0.0302891356474416,0.0102891356474416,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.048768218899959775,1.0
0.2153355704697986,0.3019713085292447,0.0279368979378264,0.045188566986781,0.025188566986781,0.279368979378264,0.45188566986781,0.2518856698678101,0.0132133427321831,0.0304650117811377,0.0104650117811377,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.06065988917903369,1.0
0.2220335570469798,0.2854785008887545,0.0265205980922268,0.0445820774960195,0.0245820774960195,0.2652059809222687,0.4458207749601955,0.2458207749601956,0.0125794085110412,0.0306408879148339,0.0106408879148339,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.07214582079100222,1.0
0.228731543624161,0.2696939103202412,0.0252148975604886,0.0440057244175186,0.0240057244175186,0.2521489756048861,0.4400572441751866,0.2400572441751866,0.0120259371914999,0.03081676404853,0.01081676404853,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.08325270815307254,1.0
0.2354295302013422,0.2545773592279058,0.0240522067402631,0.043458191267751,0.023458191267751,0.2405220674026317,0.4345819126775107,0.2345819126775106,0.0115866556547382,0.0309926401822261,0.0109926401822261,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.09400524628472193,1.0
0.2421275167785234,0.2400939876782616,0.0230927547657611,0.0429383452153147,0.0229383452153147,0.2309275476576117,0.4293834521531478,0.2293834521531478,0.0113229258663686,0.0311685163159222,0.0111685163159222,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.10442620816912919,1.0
0.2488255033557047,0.226212434333503,0.0224451884565177,0.0424451884565177,0.0224451884565177,0.2244518845651774,0.4244518845651774,0.2244518845651774,0.0113443924496184,0.0313443924496184,0.0113443924496184,0.0224451884565177,0.0113443924496184,nan,nan,0.0,-0.02,0.0,-0.02,0.0,-0.02,nan,nan,0.11453669414495009,1.0
0.2555234899328858,0.2129015381294355,0.0219776973074576,0.0419776973074576,0.0219776973074576,0.2197769730745762,0.4197769730745762,0.2197769730745762,0.0115202685833145,0.0315202685833145,0.0115202685833145,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.12435620044394086,1.0
0.2622214765100671,0.2001344237699457,0.0215350079996665,0.0415350079996665,0.0215350079996665,0.2153500799966651,0.4153500799966652,0.2153500799966651,0.0116961447170106,0.0316961447170106,0.0116961447170106,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.13390296092009507,1.0
0.2689194630872483,0.1878852974351808,0.0211162798560369,0.0411162798560369,0.0211162798560369,0.2111627985603695,0.4111627985603695,0.2111627985603695,0.0118720208507068,0.0318720208507068,0.0118720208507068,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.14319395502693,1.0
0.2756174496644295,0.1761317024232936,0.0207207997868254,0.0407207997868254,0.0207207997868254,0.2072079978682543,0.4072079978682543,0.2072079978682543,0.0120478969844029,0.0320478969844029,0.0120478969844029,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.152244958520142,1.0
0.2823154362416107,0.1648510798256013,0.0203478162202789,0.0403478162202789,0.0203478162202789,0.2034781622027894,0.4034781622027894,0.2034781622027894,0.012223773118099,0.032223773118099,0.012223773118099,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.16107073780373932,1.0
0.2890134228187919,0.1540238741154535,0.0199967030984198,0.0399967030984198,0.0199967030984198,0.1999670309841989,0.3999670309841989,0.1999670309841989,0.0123996492517951,0.0323996492517951,0.0123996492517951,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.1696850665657989,1.0
0.2957114093959731,0.1436312803724276,0.0196668357993953,0.0396668357993953,0.0196668357993953,0.1966683579939531,0.3966683579939531,0.1966683579939531,0.0125755253854913,0.0325755253854913,0.0125755253854913,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.17810098080219816,1.0
0.3024093959731543,0.1336564379946258,0.0193576647040169,0.0393576647040169,0.0193576647040169,0.1935766470401694,0.3935766470401694,0.1935766470401694,0.0127514015191874,0.0327514015191874,0.0127514015191874,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.18633061872039328,1.0
0.3091073825503355,0.1240832021536134,0.0190686534050169,0.0390686534050169,0.0190686534050169,0.1906865340501697,0.3906865340501697,0.1906865340501697,0.0129272776528835,0.0329272776528835,0.0129272776528835,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.19438546878063384,1.0
0.3158053691275168,0.1148969661126028,0.018799319209486,0.038799319209486,0.018799319209486,0.1879931920948607,0.3879931920948608,0.1879931920948607,0.0131031537865797,0.0331031537865797,0.0131031537865797,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.20227629408879666,1.0
0.3225033557046979,0.1060841204606744,0.018549207046867,0.038549207046867,0.018549207046867,0.1854920704686709,0.3854920704686709,0.1854920704686709,0.0132790299202758,0.0332790299202758,0.0132790299202758,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.21001327524058375,1.0
0.3292013422818792,0.097631972880434,0.0183178867204926,0.0383178867204926,0.0183178867204926,0.1831788672049263,0.3831788672049263,0.1831788672049263,0.0134549060539719,0.0334549060539719,0.0134549060539719,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.21760609341325496,1.0
0.3358993288590604,0.0895290479708005,0.0181049732600181,0.0381049732600181,0.0181049732600181,0.1810497326001816,0.3810497326001816,0.1810497326001816,0.013630782187668,0.033630782187668,0.013630782187668,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.2250638755374918,1.0
0.3425973154362416,0.0817644895090198,0.0179100972308508,0.0379100972308508,0.0179100972308508,0.1791009723085082,0.3791009723085082,0.1791009723085082,0.0138066583213642,0.0338066583213642,0.0138066583213642,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.23239530064111263,1.0
0.3492953020134228,0.0743281119988991,0.0177329027568959,0.0377329027568959,0.0177329027568959,0.1773290275689592,0.3773290275689592,0.1773290275689592,0.0139825344550603,0.0339825344550603,0.0139825344550603,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.23960857180301112,1.0
0.355993288590604,0.0672110484371206,0.0175730841854299,0.0375730841854299,0.0175730841854299,0.1757308418542996,0.3757308418542997,0.1757308418542996,0.0141584105887564,0.0341584105887564,0.0141584105887564,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.24671157120199771,1.0
0.3626912751677852,0.0604046061206105,0.0174303387471183,0.0374303387471183,0.0174303387471183,0.1743033874711835,0.3743033874711836,0.1743033874711835,0.0143342867224526,0.0343342867224526,0.0143342867224526,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.2537117927762684,1.0
0.3693892617449664,0.0539009886494972,0.0173043876913525,0.0373043876913525,0.0173043876913525,0.1730438769135254,0.3730438769135255,0.1730438769135254,0.0145101628561487,0.0345101628561487,0.0145101628561487,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.26061641416866965,1.0
0.3760872483221476,0.0476931171145365,0.0171949746389921,0.0371949746389921,0.0171949746389921,0.1719497463899217,0.3719497463899217,0.1719497463899217,0.0146860389898448,0.0346860389898448,0.0146860389898448,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.2674322761237671,1.0
0.3827852348993288,0.0417743491766072,0.0171018600439675,0.0371018600439675,0.0171018600439675,0.1710186004396755,0.3710186004396755,0.1710186004396755,0.0148619151235409,0.034861915123541,0.0148619151235409,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.274165972106455,1.0
0.38948322147651,0.0361386200854014,0.0170248169000647,0.0370248169000647,0.0170248169000647,0.1702481690006477,0.3702481690006477,0.1702481690006477,0.0150377912572371,0.0350377912572371,0.0150377912572371,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.28082383969670593,1.0
0.3961812080536913,0.0307805999256607,0.0169636472575157,0.0369636472575157,0.0169636472575157,0.1696364725751578,0.3696364725751578,0.1696364725751578,0.0152136673909332,0.0352136673909332,0.0152136673909332,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.2874119927122998,1.0
0.4028791946308724,0.0256953488759304,0.0169181600609699,0.0369181600609699,0.0169181600609699,0.1691816006096994,0.3691816006096994,0.1691816006096994,0.0153895435246293,0.0353895435246293,0.0153895435246293,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.29393632920130364,1.0
0.4095771812080537,0.020878319758311,0.0168881753068498,0.0368881753068498,0.0168881753068498,0.1688817530684981,0.3688817530684982,0.1688817530684981,0.0155654196583255,0.0355654196583255,0.0155654196583255,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.3004025410118105,1.0
0.4162751677852349,0.0163255900959235,0.0168735343342427,0.0368735343342427,0.0168735343342427,0.1687353433424271,0.3687353433424271,0.1687353433424271,0.0157412957920216,0.0357412957920216,0.0157412957920216,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.3068161685833146,1.0
0.4229731543624161,0.0120336764941396,0.0168740935467794,0.0368740935467794,0.0168740935467794,0.1687409354677944,0.3687409354677944,0.1687409354677944,0.0159171719257177,0.0359171719257177,0.0159171719257177,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.31318258929994847,1.0
0.4296711409395973,0.0079994882147647,0.016889714631814,0.036889714631814,0.016889714631814,0.1688971463181407,0.3688971463181407,0.1688971463181407,0.0160930480594139,0.0360930480594139,0.0160930480594139,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.31950705599266194,1.0
0.4363691275167785,0.0042203292484998,0.0169202785858273,0.0369202785858273,0.0169202785858273,0.169202785858273,0.369202785858273,0.169202785858273,0.01626892419311,0.03626892419311,0.01626892419311,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.3257946681914308,1.0
0.4430671140939597,0.0006940146345166,0.0169656765341912,0.0369656765341912,0.0169656765341912,0.1696567653419121,0.369656765341912,0.1696567653419121,0.0164448003268061,0.0364448003268061,0.0164448003268061,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.33205043024138575,1.0
0.4497651006711409,0.0,0.0170258111245416,0.0370258111245416,0.0170258111245416,0.1702581112454164,0.3702581112454164,0.1702581112454164,0.0166206764605022,0.0366206764605022,0.0166206764605022,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.33827926451507306,0.0
0.4564630872483221,0.0,0.0171005970654315,0.0371005970654315,0.0171005970654315,0.171005970654315,0.371005970654315,0.171005970654315,0.0167965525941984,0.0367965525941984,0.0167965525941984,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.3444859991616404,0.0
0.4631610738255033,0.0,0.0171899602879985,0.0371899602879985,0.0171899602879985,0.1718996028799854,0.3718996028799854,0.1718996028799854,0.0169724287278945,0.0369724287278945,0.0169724287278945,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.35067539274991755,0.0
0.4698590604026845,0.0,0.0172938377113462,0.0372938377113462,0.0172938377113462,0.1729383771134627,0.3729383771134628,0.1729383771134627,0.0171483048615906,0.0371483048615906,0.0171483048615906,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.35685214562053513,0.0
0.4765570469798657,0.0,0.0174121771336876,0.0374121771336876,0.0174121771336876,0.1741217713368763,0.3741217713368763,0.1741217713368763,0.0173241809952867,0.0373241809952867,0.0173241809952867,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.3630209146927696,0.0
0.4832550335570469,0.0,0.0175449369813198,0.0375449369813198,0.0175449369813198,0.1754493698131984,0.3754493698131984,0.1754493698131984,0.0175000571289829,0.0375000571289829,0.0175000571289829,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.3691863285449233,0.0
0.4899530201342281,0.0,0.0176920861373031,0.0376920861373031,0.0176920861373031,0.1769208613730309,0.376920861373031,0.1769208613730309,0.017675933262679,0.037675933262679,0.017675933262679,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.3753529975050565,0.0
0.4966510067114094,0.0,0.0178536039469148,0.0378536039469148,0.0178536039469148,0.1785360394691487,0.3785360394691488,0.1785360394691487,0.0178518093963751,0.0378518093963751,0.0178518093963751,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.3815255018804013,0.0
0.5033489932885906,0.0,0.018029480080611,0.038029480080611,0.018029480080611,0.18029480080611,0.3802948008061101,0.18029480080611,0.0180276855300713,0.0380276855300713,0.0180276855300713,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.38770845345925437,0.0
0.5100469798657717,0.0,0.0182197145383914,0.0382197145383914,0.0182197145383914,0.1821971453839148,0.3821971453839148,0.1821971453839148,0.0182035616637674,0.0382035616637674,0.0182035616637674,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.39390645516410483,0.0
0.516744966442953,0.0,0.0184243176498004,0.0384243176498004,0.0184243176498004,0.1842431764980048,0.3842431764980048,0.1842431764980048,0.0183794377974635,0.0383794377974635,0.0183794377974635,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.40012413890225657,0.0
0.5234429530201342,0.0,0.0186433100695605,0.0386433100695605,0.0186433100695605,0.1864331006956053,0.3864331006956054,0.1864331006956053,0.0185553139311597,0.0385553139311597,0.0185553139311597,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.40636618424681586,0.0
0.5301409395973155,0.0,0.0188767229146114,0.0388767229146114,0.0188767229146114,0.1887672291461143,0.3887672291461144,0.1887672291461143,0.0187311900648558,0.0387311900648558,0.0187311900648558,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.41263729973178265,0.0
0.5368389261744966,0.0,0.0191245977586559,0.0391245977586559,0.0191245977586559,0.1912459775865596,0.3912459775865595,0.1912459775865596,0.0189070661985519,0.0389070661985519,0.0189070661985519,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.4189422769385363,0.0
0.5435369127516778,0.0,0.0193869868034811,0.0393869868034811,0.0193869868034811,0.1938698680348118,0.3938698680348118,0.1938698680348118,0.019082942332248,0.039082942332248,0.019082942332248,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.42528596451814077,0.0
0.550234899328859,0.0,0.0196639531299835,0.0396639531299835,0.0196639531299835,0.1966395312998356,0.3966395312998356,0.1966395312998356,0.0192588184659442,0.0392588184659442,0.0192588184659442,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.43167330168911716,0.0
0.5569328859060403,0.0,0.0199555708070254,0.0399555708070254,0.0199555708070254,0.199555708070254,0.399555708070254,0.199555708070254,0.0194346945996403,0.0394346945996403,0.0194346945996403,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.4381092975911519,0.0
0.5636308724832214,0.0,0.0202619251260537,0.0402619251260537,0.0202619251260537,0.2026192512605376,0.4026192512605376,0.2026192512605376,0.0196105707333364,0.0396105707333364,0.0196105707333364,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.4445991164143584,0.0
0.5703288590604026,0.0,0.0205831134394327,0.0405831134394327,0.0205831134394327,0.2058311343943277,0.4058311343943277,0.2058311343943277,0.0197864468670326,0.0397864468670326,0.0197864468670326,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.4511480443653371,0.0
0.5770268456375839,0.0,0.0209192446217904,0.0409192446217904,0.0209192446217904,0.209192446217904,0.409192446217904,0.209192446217904,0.0199623230007287,0.0399623230007287,0.0199623230007287,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.45776148183391724,0.0
0.5837248322147651,0.0,0.0212704376766459,0.0412704376766459,0.0212704376766459,0.2127043767664593,0.4127043767664594,0.2127043767664593,0.0201381991344248,0.0401381991344248,0.0201381991344248,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.4644449796552653,0.0
0.5904228187919462,0.0,0.0216368309166452,0.0416368309166452,0.0216368309166452,0.2163683091664529,0.4163683091664528,0.2163683091664529,0.0203140752681209,0.0403140752681209,0.0203140752681209,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.47120428061474057,0.0
0.5971208053691275,0.0,0.0220185679381576,0.0420185679381576,0.0220185679381576,0.2201856793815767,0.4201856793815767,0.2201856793815767,0.0204899514018171,0.0404899514018171,0.0204899514018171,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.4780453365554445,0.0
0.6038187919463087,0.0,0.0224158074020957,0.0424158074020957,0.0224158074020957,0.2241580740209578,0.4241580740209578,0.2241580740209578,0.0206658275355132,0.0406658275355132,0.0206658275355132,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.4849742630216047,0.0
0.61051677852349,0.0,0.022828729312037,0.042828729312037,0.022828729312037,0.2282872931203703,0.4282872931203703,0.2282872931203703,0.0208417036692093,0.0408417036692093,0.0208417036692093,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.49199742621668063,0.0
0.6172147651006711,0.0,0.023257524723332,0.043257524723332,0.023257524723332,0.2325752472333206,0.4325752472333206,0.2325752472333206,0.0210175798029055,0.0410175798029055,0.0210175798029055,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.49912142523813513,0.0
0.6239127516778523,0.00342067476009,0.0237023915857489,0.0437023915857489,0.0237023915857489,0.2370239158574893,0.4370239158574893,0.2370239158574893,0.0211934559366016,0.0411934559366016,0.0211934559366016,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.506353156046756,1.0
0.6306107382550336,0.0076513862236266,0.0241635569055015,0.0441635569055015,0.0241635569055015,0.2416355690550156,0.4416355690550156,0.2416355690550156,0.0213693320702977,0.0413693320702977,0.0213693320702977,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5136998043358564,1.0
0.6373087248322148,0.0122482417249144,0.0246412602286596,0.0446412602286596,0.0246412602286596,0.2464126022865964,0.4464126022865964,0.2464126022865964,0.0215452082039938,0.0415452082039939,0.0215452082039938,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5211688483249293,1.0
0.6440067114093959,0.0172232004828463,0.0251357579343635,0.0451357579343635,0.0251357579343635,0.251357579343635,0.451357579343635,0.251357579343635,0.02172108433769,0.04172108433769,0.02172108433769,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5287681297168242,1.0
0.6507046979865772,0.0225891832022621,0.0256473287732217,0.0456473287732217,0.0256473287732217,0.2564732877322171,0.4564732877322172,0.2564732877322171,0.0218969604713861,0.0418969604713861,0.0218969604713861,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5365058595452692,1.0
0.6574026845637584,0.0283603140221535,0.0261762755145688,0.0461762755145688,0.0261762755145688,0.2617627551456888,0.4617627551456888,0.2617627551456888,0.0220728366050822,0.0420728366050822,0.0220728366050822,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5443906864916942,1.0
0.6641006711409395,0.0345510105396993,0.0267229038111284,0.0467229038111284,0.0267229038111284,0.2672290381112847,0.4672290381112847,0.2672290381112847,0.0222487127387784,0.0422487127387784,0.0222487127387784,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5524316988470422,1.0
0.6707986577181207,0.0411774518139437,0.0272875695389951,0.0472875695389952,0.0272875695389951,0.272875695389952,0.472875695389952,0.272875695389952,0.0224245888724745,0.0424245888724745,0.0224245888724745,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5606384425409854,1.0
0.677496644295302,0.048256767602641,0.0278706421327619,0.0478706421327619,0.0278706421327619,0.2787064213276192,0.4787064213276192,0.2787064213276192,0.0226004650061706,0.0426004650061706,0.0226004650061706,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5690209830759096,1.0
0.6841946308724832,0.0558069737461836,0.0284725065627731,0.0484725065627731,0.0284725065627731,0.2847250656277316,0.4847250656277316,0.2847250656277316,0.0227763411398668,0.0427763411398667,0.0227763411398667,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5775899831953925,1.0
0.6908926174496643,0.0638477617017105,0.0290935930256963,0.0490935930256963,0.0290935930256963,0.2909359302569631,0.4909359302569631,0.2909359302569631,0.0229522172735629,0.0429522172735629,0.0229522172735629,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5863567537195015,1.0
0.6975906040268456,0.0724001218169366,0.0297343565920885,0.0497343565920885,0.0297343565920885,0.2973435659208854,0.4973435659208853,0.2973435659208854,0.023128093407259,0.043128093407259,0.023128093407259,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.5953332352493909,1.0
0.7042885906040268,0.0814864571256665,0.0303952799548591,0.0503952799548591,0.0303952799548591,0.3039527995485916,0.5039527995485916,0.3039527995485916,0.0233039695409551,0.0433039695409551,0.0233039695409551,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.60453211049446,1.0
0.7109865771812081,0.0911313180898901,0.031076899521276,0.051076899521276,0.031076899521276,0.3107689952127601,0.5107689952127601,0.3107689952127601,0.0234798456746513,0.0434798456746513,0.0234798456746513,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.6139668505043107,1.0
0.7176845637583892,0.1013603152507417,0.0317797649105273,0.0517797649105273,0.0317797649105273,0.3177976491052731,0.5177976491052732,0.3177976491052731,0.0236557218083474,0.0436557218083474,0.0236557218083474,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.6236518374596468,1.0
0.7243825503355704,0.1122017792307637,0.032504500744466,0.052504500744466,0.032504500744466,0.3250450074446606,0.5250450074446606,0.3250450074446606,0.0238315979420435,0.0438315979420435,0.0238315979420435,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.6336024596636244,1.0
0.7310805369127517,0.1236851634161927,0.0332517330810698,0.0532517330810698,0.0332517330810698,0.3325173308106983,0.5325173308106984,0.3325173308106983,0.0240074740757396,0.0440074740757397,0.0240074740757396,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.6438350415370626,1.0
0.7377785234899329,0.1358441176419676,0.0340222134920916,0.0540222134920916,0.0340222134920916,0.3402221349209166,0.5402221349209166,0.3402221349209166,0.0241833502094358,0.0441833502094358,0.0241833502094358,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.6543670655764383,1.0
0.744476510067114,0.1487122707200605,0.034816655067275,0.054816655067275,0.034816655067275,0.3481665506727502,0.5481665506727502,0.3481665506727502,0.0243592263431319,0.0443592263431319,0.0243592263431319,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.6652173093904113,1.0
0.7511744966442953,0.1623279373326902,0.0356358984837274,0.0556358984837274,0.0356358984837274,0.356358984837274,0.5563589848372741,0.356358984837274,0.024535102476828,0.044535102476828,0.024535102476828,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.6764059506358459,1.0
0.7578724832214765,0.1767310444101517,0.0364808075099167,0.0564808075099167,0.0364808075099167,0.3648080750991672,0.5648080750991671,0.3648080750991672,0.0247109786105242,0.0447109786105242,0.0247109786105242,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.687954701988625,1.0
0.7645704697986577,0.1919675720019611,0.0373524058297452,0.0573524058297452,0.0373524058297452,0.3735240582974524,0.5735240582974523,0.3735240582974524,0.0248868547442203,0.0448868547442203,0.0248868547442203,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.6998868148784668,1.0
0.7712684563758389,0.2080839163588812,0.0382516912469051,0.0582516912469051,0.0382516912469051,0.382516912469051,0.582516912469051,0.382516912469051,0.0250627308779164,0.0450627308779164,0.0250627308779164,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7122274552408315,1.0
0.7779664429530201,0.2251314636176808,0.0391797965927982,0.0591797965927982,0.0391797965927982,0.3917979659279825,0.5917979659279825,0.3917979659279825,0.0252386070116125,0.0452386070116126,0.0252386070116126,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7250038017529188,1.0
0.7846644295302013,0.2431691707368184,0.0401380383509519,0.0601380383509519,0.0401380383509519,0.4013803835095196,0.6013803835095197,0.4013803835095196,0.0254144831453087,0.0454144831453087,0.0254144831453087,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7382454143579897,1.0
0.7913624161073826,0.2622547348738764,0.0411276698370238,0.0611276698370238,0.0411276698370238,0.4112766983702381,0.6112766983702382,0.4112766983702381,0.0255903592790048,0.0455903592790048,0.0255903592790048,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7519841983536859,1.0
0.7980604026845637,0.2824566776099333,0.0421502294689887,0.0621502294689887,0.0421502294689887,0.4215022946898874,0.6215022946898874,0.4215022946898874,0.0257662354127009,0.0457662354127009,0.0257662354127009,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7662548200933519,1.0
0.8047583892617449,0.3038488633071705,0.0432073780779841,0.0632073780779841,0.0432073780779841,0.4320737807798417,0.6320737807798417,0.4320737807798417,0.0259421115463971,0.0459421115463971,0.0259421115463971,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7810950686090132,1.0
0.8114563758389262,0.3265104578134206,0.0443008904828668,0.0643008904828668,0.0443008904828668,0.4430089048286684,0.6430089048286685,0.4430089048286684,0.0261179876800932,0.0461179876800932,0.0261179876800932,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.7965461883853485,1.0
0.8181543624161074,0.3505254155978787,0.0454326742588302,0.0654326742588302,0.0454326742588302,0.4543267425883024,0.6543267425883025,0.4543267425883024,0.0262938638137893,0.0462938638137893,0.0262938638137893,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8126534795618346,1.0
0.8248523489932885,0.3759971823004597,0.0466051310779005,0.0666051310779005,0.0466051310779005,0.4660513107790058,0.6660513107790058,0.4660513107790058,0.0264697399474855,0.0464697399474855,0.0264697399474855,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8294662187508763,1.0
0.8315503355704698,0.4030253602657468,0.047820561431242,0.067820561431242,0.047820561431242,0.4782056143124207,0.6782056143124207,0.4782056143124207,0.0266456160811816,0.0466456160811816,0.0266456160811816,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8470386944250625,1.0
0.838248322147651,0.4317277211327346,0.0490817393085113,0.0690817393085113,0.0490817393085113,0.4908173930851134,0.6908173930851135,0.4908173930851134,0.0268214922148777,0.0468214922148777,0.0268214922148777,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8654306698763513,1.0
0.8449463087248322,0.4622327233797769,0.0503917428680446,0.0703917428680446,0.0503917428680446,0.5039174286804461,0.703917428680446,0.5039174286804461,0.0269973683485738,0.0469973683485738,0.0269973683485738,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.8847082338471823,1.0
0.8516442953020134,0.4946803318101206,0.051753973171094,0.071753973171094,0.051753973171094,0.5175397317109401,0.7175397317109401,0.5175397317109401,0.02717324448227,0.04717324448227,0.02717324448227,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.904944568708001,1.0
0.8583422818791946,0.5292403367366497,0.0531726786737927,0.0731726786737927,0.0531726786737927,0.531726786737928,0.7317267867379279,0.531726786737928,0.0273491206159661,0.0473491206159661,0.0273491206159661,nan,nan,nan,nan,0.0,-0.02,0.0,-0.02,nan,nan,nan,nan,0.9262205429937096,1.0
0.8650402684563758,0.5660721899763939,0.0546518864858555,0.0746518864858555,0.0546518864858555,0.5465188648585554,0.7465188648585553,0.5465188648585554,0.0275249967496622,0.0475249967496622,0.0275249967496622,0.0546518864858555,0.0275249967496622,nan,nan,0.0,-0.02,0.0,-0.02,0.0,-0.02,nan,nan,0.9486263684761744,1.0
0.871738255033557,0.6053897033896217,0.0564235776837172,0.0761972047896675,0.0561972047896675,0.5642357768371729,0.7619720478966754,0.5619720478966754,0.0279272457774081,0.0477008728833584,0.0277008728833583,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.9722627501555455,1.0
0.8784362416107382,0.6474050578782246,0.0588845070373538,0.0778143350199747,0.0578143350199747,0.5888450703735386,0.7781433501997472,0.5781433501997473,0.0289469210344336,0.0478767490170545,0.0278767490170545,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,0.9972427773566764,1.0
0.8851342281879194,0.6912841984344783,0.0618960597613248,0.0795102191498855,0.0595102191498855,0.6189605976132482,0.7951021914988556,0.5951021914988557,0.0304384657621899,0.0480526251507506,0.0280526251507506,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.8918322147651007,0.7355435316060676,0.0653057855824939,0.0812929968895738,0.0612929968895738,0.6530578558249391,0.8129299688957385,0.6129299688957386,0.0322412899773668,0.0482285012844467,0.0282285012844467,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.8985302013422818,0.7801612662823914,0.068998362355079,0.0831722171878258,0.0631722171878258,0.6899836235507901,0.8317221718782586,0.6317221718782585,0.034230522585396,0.0484043774181429,0.0284043774181429,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.905228187919463,0.8251390022379697,0.0728968539923257,0.0851599040851094,0.0651599040851094,0.7289685399232573,0.8515990408510947,0.6515990408510947,0.0363172034590553,0.048580253551839,0.028580253551839,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9119261744966444,0.8704752453485163,0.0769475999621977,0.0872696531111709,0.0672696531111709,0.7694759996219779,0.8726965311117096,0.6726965311117096,0.038434076536562,0.0487561296855351,0.0287561296855351,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9186241610738256,0.916170203123786,0.0811147734057223,0.0895188019183935,0.0695188019183935,0.8111477340572233,0.8951880191839352,0.6951880191839352,0.0405279773065601,0.0489320058192313,0.0289320058192313,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9253221476510066,0.962223641885,0.0853735454375396,0.0919288155393655,0.0719288155393654,0.8537354543753967,0.9192881553936548,0.7192881553936549,0.0425526118511015,0.0491078819529274,0.0291078819529274,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.932020134228188,1.0086371514857864,0.089707061491397,0.0945280352827782,0.0745280352827782,0.8970706149139701,0.945280352827782,0.7452803528277819,0.0444627842952423,0.0492837580866235,0.0292837580866235,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9387181208053692,1.0554090217192844,0.0941030545855886,0.0973515580271652,0.0773515580271652,0.9410305458558864,0.973515580271652,0.773515580271652,0.0462111307787431,0.0494596342203196,0.0294596342203196,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9454161073825504,1.102539681730886,0.0985532669032303,0.100447699312996,0.080447699312996,0.985532669032304,1.0044769931299602,0.8044769931299601,0.0477410779442501,0.0496355103540158,0.0296355103540158,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9521140939597316,1.1500292592028825,0.1030518498620558,0.1038832952685874,0.0838832952685874,1.030518498620558,1.0388329526858746,0.8388329526858745,0.0489799410811802,0.0498113864877119,0.0298113864877119,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.9588120805369128,1.1978776967378664,0.1075946387849034,0.1077546764783556,0.0877546764783556,1.075946387849034,1.077546764783556,0.877546764783556,0.0498272249279558,0.049987262621408,0.029987262621408,nan,nan,nan,nan,nan,nan,0.0,-0.02,nan,nan,nan,nan,1.0,1.0
0.965510067114094,1.2460846544505793,0.1121786446599629,0.1121786446599629,0.0921786446599629,1.12178644659963,1.12178644659963,0.9217864465996296,0.0501336056201466,0.0501336056201466,0.0301336056201466,nan,nan,0.1121786446599629,0.0501336056201466,nan,nan,nan,nan,nan,nan,0.0,-0.02,1.0,1.0
0.9722080536912752,1.2946503994108216,0.116801786727985,0.116801786727985,0.0968017867279849,1.16801786727985,1.16801786727985,0.96801786727985,0.0496558483237017,0.0496558483237017,0.0296558483237017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9789060402684564,1.3435765646851718,0.1214627208333507,0.1214627208333507,0.1014627208333507,1.2146272083335077,1.2146272083335077,1.0146272083335075,0.0479433696491709,0.0479433696491709,0.0279433696491709,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9856040268456376,1.392859808251378,0.1261600058886042,0.1261600058886042,0.1061600058886042,1.2616000588860423,1.2616000588860423,1.0616000588860424,0.0440597601945196,0.0440597601945196,0.0240597601945196,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.9923020134228188,1.442503642799011,0.1308932054167553,0.1308932054167553,0.1108932054167553,1.308932054167553,1.308932054167553,1.1089320541675531,0.0351465038813673,0.0351465038813673,0.0151465038813673,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0
0.999,1.4925040002498753,0.1356613477970306,0.1356613477970306,0.1156613477970305,1.3566134779703058,1.3566134779703058,1.156613477970306,-0.0021974775847945,-0.0021974775847945,-0.0221974775847945,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.0,1.0

